Nonequilibrium relaxation of a trapped particle in a near-critical Gaussian field

We study the non-equilibrium relaxational dynamics of a probe particle linearly coupled to a thermally fluctuating scalar field and subject to a harmonic potential, which provides a cartoon for an optically trapped colloid immersed in a fluid close to its bulk critical point. The average position of the particle initially displaced from the position of mechanical equilibrium is shown to feature long-time algebraic tails as the critical point of the field is approached, the universal exponents of which are determined in arbitrary spatial dimensions. As expected, this behavior cannot be captured by adiabatic approaches which assume fast field relaxation. The predictions of the analytic, perturbative approach are qualitatively confirmed by numerical simulations.

==> Pgfplots/ModelA-dim1.txt <==
t r0 r1 r01 r001 r0001
1.E-1	1.23535E-2	5.76929E-3	1.05239E-2	1.20771E-2	1.23217E-2
1.11344E-1	1.5952E-2	7.33206E-3	1.353E-2	1.55839E-2	1.59095E-2
1.23975E-1	2.04983E-2	9.26299E-3	1.73039E-2	2.00095E-2	2.04417E-2
1.38038E-1	2.62061E-2	1.16304E-2	2.20093E-2	2.55591E-2	2.61309E-2
1.53697E-1	3.33249E-2	1.45094E-2	2.78343E-2	3.24717E-2	3.32255E-2
1.71133E-1	4.21426E-2	1.79815E-2	3.49917E-2	4.10219E-2	4.20116E-2
1.90546E-1	5.29861E-2	2.2132E-2	4.37171E-2	5.15202E-2	5.28141E-2
2.12162E-1	6.62203E-2	2.70487E-2	5.42671E-2	6.43113E-2	6.59954E-2
2.36229E-1	8.22449E-2	3.2818E-2	6.69135E-2	7.97709E-2	8.19522E-2
2.63027E-1	1.01488E-1	3.95214E-2	8.19364E-2	9.82977E-2	1.01109E-1
2.92864E-1	1.24394E-1	4.72306E-2	9.96137E-2	1.20303E-1	1.23906E-1
3.26087E-1	1.51413E-1	5.60018E-2	1.20208E-1	1.46197E-1	1.50787E-1
3.63078E-1	1.82974E-1	6.58696E-2	1.43948E-1	1.76366E-1	1.82176E-1
4.04265E-1	2.19464E-1	7.68403E-2	1.71013E-1	2.11147E-1	2.18455E-1
4.50125E-1	2.61195E-1	8.88842E-2	2.01504E-1	2.50801E-1	2.59926E-1
5.01187E-1	3.08365E-1	1.01928E-1	2.35426E-1	2.95474E-1	3.06781E-1
5.58042E-1	3.61015E-1	1.15849E-1	2.72653E-1	3.45157E-1	3.59053E-1
6.21346E-1	4.18982E-1	1.30464E-1	3.12909E-1	3.99643E-1	4.16573E-1
6.91831E-1	4.81849E-1	1.45526E-1	3.55738E-1	4.5848E-1	4.78917E-1
7.70312E-1	5.48888E-1	1.60715E-1	4.00479E-1	5.20932E-1	5.45354E-1
8.57696E-1	6.19018E-1	1.75637E-1	4.46249E-1	5.85929E-1	6.14803E-1
9.54993E-1	6.90755E-1	1.8982E-1	4.91928E-1	6.52038E-1	6.85785E-1
1.06333E0	7.62184E-1	2.02716E-1	5.36153E-1	7.17438E-1	7.56396E-1
1.18395E0	8.30947E-1	2.13717E-1	5.77334E-1	7.79921E-1	8.24295E-1
1.31826E0	8.94266E-1	2.22174E-1	6.13683E-1	8.36919E-1	8.86733E-1
1.4678E0	9.49019E-1	2.2743E-1	6.43276E-1	8.85579E-1	9.40623E-1
1.63431E0	9.91868E-1	2.28874E-1	6.6416E-1	9.22893E-1	9.82675E-1
1.8197E0	1.01948E0	2.26007E-1	6.74495E-1	9.45901E-1	1.00961E0
2.02613E0	1.02885E0	2.18518E-1	6.7275E-1	9.51975E-1	1.01847E0
2.25597E0	1.01763E0	2.06363E-1	6.57928E-1	9.39161E-1	1.00698E0
2.51189E0	9.84656E-1	1.89831E-1	6.29804E-1	9.0656E-1	9.74001E-1
2.79683E0	9.30249E-1	1.69578E-1	5.89112E-1	8.5468E-1	9.19897E-1
3.11411E0	8.56574E-1	1.46612E-1	5.37647E-1	7.85668E-1	8.46832E-1
3.46737E0	7.6767E-1	1.2222E-1	4.78206E-1	7.03329E-1	7.58815E-1
3.86071E0	6.69181E-1	9.78356E-2	4.14346E-1	6.12855E-1	6.61431E-1
4.29866E0	5.67745E-1	7.4859E-2	3.49961E-1	5.20242E-1	5.61227E-1
4.7863E0	4.70082E-1	5.44726E-2	2.88748E-1	4.31472E-1	4.64819E-1
5.32926E0	3.81979E-1	3.74841E-2	2.33682E-1	3.51614E-1	3.77893E-1
5.93381E0	3.07429E-1	2.42391E-2	1.86625E-1	2.8408E-1	3.04354E-1
6.60693E0	2.48137E-1	1.4627E-2	1.4818E-1	2.30232E-1	2.45857E-1
7.35642E0	2.03581E-1	8.17273E-3	1.17838E-1	1.89473E-1	2.01866E-1
8.19093E0	1.7155E-1	4.19143E-3	9.43353E-2	1.59754E-1	1.70189E-1
9.12011E0	1.48979E-1	1.95402E-3	7.6113E-2	1.3833E-1	1.47806E-1
1.01547E1	1.32783E-1	8.19169E-4	6.17023E-2	1.22485E-1	1.31683E-1
1.13066E1	1.20435E-1	3.0512E-4	4.99669E-2	1.1002E-1	1.19337E-1
1.25893E1	1.10199E-1	9.96331E-5	4.0158E-2	9.94499E-2	1.09068E-1
1.40174E1	1.01072E-1	2.80996E-5	3.18482E-2	8.99266E-2	9.98954E-2
1.56075E1	9.25734E-2	6.73183E-6	2.48144E-2	8.10542E-2	9.13501E-2
1.7378E1	8.4523E-2	1.34495E-6	1.89314E-2	7.26921E-2	8.32571E-2
1.93494E1	7.68784E-2	2.19555E-7	1.41045E-2	6.48129E-2	7.55762E-2
2.15443E1	6.96463E-2	2.86214E-8	1.02365E-2	5.74292E-2	6.83151E-2
2.39883E1	6.28441E-2	2.90474E-9	7.21872E-3	5.05591E-2	6.14913E-2
2.67096E1	5.6486E-2	2.23104E-10	4.93284E-3	4.42158E-2	5.51189E-2
2.97395E1	5.058E-2	1.25666E-11	3.25644E-3	3.84044E-2	4.92056E-2
3.31131E1	4.51271E-2	5.01209E-13	2.06983E-3	3.31221E-2	4.37523E-2
3.68695E1	4.01219E-2	1.36115E-14	1.26196E-3	2.83585E-2	3.87532E-2
4.10519E1	3.55534E-2	2.41095E-16	7.34946E-4	2.40967E-2	3.41967E-2
4.57088E1	3.14058E-2	2.65297E-18	4.06947E-4	2.03144E-2	3.00666E-2
5.0894E1	2.76593E-2	1.71871E-20	2.13117E-4	1.69849E-2	2.63426E-2
5.66674E1	2.42917E-2	6.17413E-23	1.04953E-4	1.40786E-2	2.30019E-2
6.30957E1	2.1278E-2	1.15049E-25	4.82864E-5	1.1563E-2	2.00078E-2
7.02533E1	1.85883E-2	1.03234E-28	2.05931E-5	9.40259E-3	1.73635E-2
7.82228E1	1.62076E-2	4.10749E-32	8.08674E-6	7.56976E-3	1.50193E-2
8.70964E1	1.41006E-2	6.60846E-36	2.89467E-6	6.02606E-3	1.29513E-2
9.69765E1	1.22431E-2	3.88047E-40	9.35085E-7	4.73967E-3	1.11346E-2
1.07978E2	1.0611E-2	7.41874E-45	2.69561E-7	3.67968E-3	9.54462E-3
1.20226E2	9.17508E-3	4.06394E-50	6.84805E-8	2.81461E-3	8.15242E-3
1.33865E2	7.92968E-3	5.54432E-56	1.51081E-8	2.12237E-3	6.95037E-3
1.4905E2	6.84233E-3	1.59195E-62	2.85444E-9	1.57327E-3	5.90691E-3
1.65959E2	5.89595E-3	8.23934E-70	4.53312E-10	1.14474E-3	5.00455E-3
1.84785E2	5.07393E-3	6.25694E-78	5.93531E-11	8.1611E-4	4.22676E-3
2.05747E2	4.3622E-3	5.60873E-87	6.27013E-12	5.68927E-4	3.55845E-3
2.29087E2	3.74686E-3	4.658E-97	5.21706E-13	3.86914E-4	2.98578E-3
2.55074E2	3.21529E-3	2.73675E-108	3.32829E-14	2.5603E-4	2.49645E-3
2.8401E2	2.75693E-3	6.72295E-122	1.57998E-15	1.64369E-4	2.07951E-3
3.16228E2	2.36221E-3	7.62522E-136	5.39792E-17	1.02043E-4	1.72529E-3
3.52101E2	2.02268E-3	2.23737E-151	1.2788E-18	6.10362E-5	1.42524E-3
3.92043E2	1.73093E-3	1.12168E-168	2.01557E-20	3.50319E-5	1.17191E-3
4.36516E2	1.48046E-3	6.05586E-188	2.01833E-22	1.92057E-5	9.5873E-4
4.86034E2	1.26563E-3	2.10549E-209	1.21978E-24	1.00064E-5	7.80007E-4
5.4117E2	1.08149E-3	2.66013E-233	4.20173E-27	4.92651E-6	6.30771E-4
6.0256E2	9.23786E-4	6.46086E-260	7.74071E-30	2.27755E-6	5.06707E-4
6.70914E2	7.88795E-4	1.48325E-289	7.10458E-33	9.81741E-7	4.04076E-4
7.47022E2	6.73313E-4	1.4822E-322	3.00198E-36	3.91482E-7	3.19641E-4
8.31764E2	5.74572E-4	0.E0	5.34809E-40	1.43155E-7	2.50603E-4
9.26119E2	4.90184E-4	0.E0	3.64243E-44	4.75377E-8	1.94546E-4
1.03118E3	4.18091E-4	0.E0	8.50421E-49	1.41802E-8	1.49385E-4
1.14815E3	3.56525E-4	0.E0	6.02843E-54	3.75387E-9	1.13325E-4
1.2784E3	3.03969E-4	0.E0	1.13344E-59	8.70086E-10	8.482E-5
1.42342E3	2.59115E-4	0.E0	4.86235E-66	1.73942E-10	6.2543E-5
1.58489E3	2.20845E-4	0.E0	4.02501E-73	2.94939E-11	4.53574E-5
1.76468E3	1.88202E-4	0.E0	5.33478E-81	4.16342E-12	3.22925E-5
1.96487E3	1.60363E-4	0.E0	9.19726E-90	4.79223E-13	2.25239E-5
2.18776E3	1.36627E-4	0.E0	1.63651E-99	4.39494E-14	1.53559E-5
2.43594E3	1.16393E-4	0.E0	2.32286E-110	3.12978E-15	1.02066E-5
2.71227E3	9.91463E-5	0.E0	0.E0	1.68177E-16	6.5951E-6
3.01995E3	8.44482E-5	0.E0	0.E0	6.6046E-18	4.12964E-6
3.36253E3	7.19238E-5	0.E0	0.E0	1.82942E-19	2.49697E-6
3.74398E3	6.12527E-5	0.E0	0.E0	3.43535E-21	1.45213E-6
4.16869E3	5.21619E-5	0.E0	0.E0	4.18488E-23	8.08691E-7
4.64159E3	4.4418E-5	0.E0	0.E0	3.14869E-25	4.29153E-7
5.16813E3	3.78218E-5	0.E0	0.E0	1.38541E-27	2.15835E-7
5.7544E3	3.22038E-5	0.E0	0.E0	3.35431E-30	1.02252E-7
6.40718E3	2.74193E-5	0.E0	0.E0	4.17616E-33	4.53236E-8
7.134E3	2.33447E-5	0.E0	0.E0	2.47935E-36	1.86552E-8
7.94328E3	1.98751E-5	0.E0	0.E0	6.45365E-40	7.07057E-9
8.84437E3	1.69206E-5	0.E0	0.E0	6.70748E-44	2.44471E-9
9.84767E3	1.4405E-5	0.E0	0.E0	2.50826E-48	7.63124E-10
1.09648E4	1.22631E-5	0.E0	0.E0	3.00531E-53	2.12581E-10
1.22086E4	1.04395E-5	0.E0	0.E0	1.01399E-58	5.21686E-11
1.35936E4	8.88682E-6	0.E0	0.E0	8.34411E-65	1.11175E-11
1.51356E4	7.56503E-6	0.E0	0.E0	1.42696E-71	2.02473E-12
1.68526E4	6.43972E-6	0.E0	0.E0	4.24354E-79	3.09563E-13
1.87643E4	5.48173E-6	0.E0	0.E0	1.79949E-87	3.89526E-14
2.0893E4	4.6662E-6	0.E0	0.E0	8.72401E-97	3.9458E-15
2.32631E4	3.97195E-6	0.E0	0.E0	3.78085E-107	3.13949E-16
2.5902E4	3.38097E-6	0.E0	0.E0	0.E0	1.90903E-17
2.88403E4	2.87789E-6	0.E0	0.E0	0.E0	8.60505E-19
3.21119E4	2.44965E-6	0.E0	0.E0	0.E0	2.77927E-20
3.57547E4	2.08512E-6	0.E0	0.E0	0.E0	6.19332E-22
3.98107E4	1.77482E-6	0.E0	0.E0	0.E0	9.12953E-24
4.43268E4	1.51069E-6	0.E0	0.E0	0.E0	8.49469E-26
4.93552E4	1.28586E-6	0.E0	0.E0	0.E0	4.73535E-28
5.49541E4	1.09449E-6	0.E0	0.E0	0.E0	1.49219E-30
6.11881E4	9.31597E-7	0.E0	0.E0	0.E0	2.4915E-33
6.81292E4	7.92943E-7	0.E0	0.E0	0.E0	2.05103E-36
7.58578E4	6.74923E-7	0.E0	0.E0	0.E0	7.68277E-40
8.4463E4	5.74468E-7	0.E0	0.E0	0.E0	1.19758E-43
9.40445E4	2.26482E-7	0.E0	0.E0	0.E0	3.25757E-48
1.04713E5	4.16184E-7	0.E0	0.E0	0.E0	1.39296E-52
1.16591E5	3.54236E-7	0.E0	0.E0	0.E0	8.22514E-58
1.29818E5	3.01509E-7	0.E0	0.E0	0.E0	1.26222E-63
1.44544E5	2.5663E-7	0.E0	0.E0	0.E0	4.3204E-70
1.60941E5	2.1843E-7	0.E0	0.E0	0.E0	2.78226E-77
1.79198E5	1.85917E-7	0.E0	0.E0	0.E0	2.78903E-85
1.99526E5	1.58242E-7	0.E0	0.E0	0.E0	3.52412E-94
2.2216E5	1.34687E-7	0.E0	0.E0	0.E0	4.43768E-104
2.47362E5	1.14639E-7	0.E0	0.E0	0.E0	0.E0
2.75423E5	9.75741E-8	0.E0	0.E0	0.E0	0.E0
3.06667E5	8.30496E-8	0.E0	0.E0	0.E0	0.E0
3.41455E5	7.06871E-8	0.E0	0.E0	0.E0	0.E0
3.80189E5	6.01649E-8	0.E0	0.E0	0.E0	0.E0
4.23318E5	5.12089E-8	0.E0	0.E0	0.E0	0.E0
4.71339E5	4.3586E-8	0.E0	0.E0	0.E0	0.E0
5.24807E5	3.70979E-8	0.E0	0.E0	0.E0	0.E0
5.84341E5	3.15755E-8	0.E0	0.E0	0.E0	0.E0
6.50629E5	2.68752E-8	0.E0	0.E0	0.E0	0.E0
7.24436E5	2.28746E-8	0.E0	0.E0	0.E0	0.E0
8.06616E5	1.94695E-8	0.E0	0.E0	0.E0	0.E0
8.98118E5	1.65713E-8	0.E0	0.E0	0.E0	0.E0
1.E6	1.41045E-8	0.E0	0.E0	0.E0	0.E0

==> Pgfplots/ModelA-dim2.txt <==
t r0 r1 r01 r001 r0001
1.E-1	2.90838E-3	1.56821E-3	2.60898E-3	2.8706E-3	2.90442E-3
1.11344E-1	3.70483E-3	1.97042E-3	3.31318E-3	3.65517E-3	3.69962E-3
1.23975E-1	4.69359E-3	2.46019E-3	4.1835E-3	4.62859E-3	4.68676E-3
1.38038E-1	5.91259E-3	3.05171E-3	5.25125E-3	5.82784E-3	5.90368E-3
1.53697E-1	7.40457E-3	3.76009E-3	6.55126E-3	7.29457E-3	7.39298E-3
1.71133E-1	9.21696E-3	4.601E-3	8.12152E-3	9.07486E-3	9.20196E-3
1.90546E-1	1.14014E-2	5.59019E-3	1.00026E-2	1.12187E-2	1.13821E-2
2.12162E-1	1.4013E-2	6.74293E-3	1.22369E-2	1.37793E-2	1.39882E-2
2.36229E-1	1.71087E-2	8.07317E-3	1.48668E-2	1.68114E-2	1.70771E-2
2.63027E-1	2.07459E-2	9.59276E-3	1.79338E-2	2.037E-2	2.07059E-2
2.92864E-1	2.49799E-2	1.13103E-2	2.14753E-2	2.45073E-2	2.49295E-2
3.26087E-1	2.98606E-2	1.32302E-2	2.55229E-2	2.92702E-2	2.97974E-2
3.63078E-1	3.54287E-2	1.53509E-2	3.00984E-2	3.46961E-2	3.53501E-2
4.04265E-1	4.17115E-2	1.76645E-2	3.52108E-2	4.08089E-2	4.16145E-2
4.50125E-1	4.87175E-2	2.01542E-2	4.08522E-2	4.76136E-2	4.85984E-2
5.01187E-1	5.64306E-2	2.27942E-2	4.69935E-2	5.50913E-2	5.62857E-2
5.58042E-1	6.48042E-2	2.55474E-2	5.35801E-2	6.31927E-2	6.46292E-2
6.21346E-1	7.37548E-2	2.8365E-2	6.05283E-2	7.18328E-2	7.35453E-2
6.91831E-1	8.31561E-2	3.11854E-2	6.77212E-2	8.08853E-2	8.29076E-2
7.70312E-1	9.28336E-2	3.3934E-2	7.50062E-2	9.01774E-2	9.25417E-2
8.57696E-1	1.02561E-1	3.65233E-2	8.21939E-2	9.94869E-2	1.02222E-1
9.54993E-1	1.12058E-1	3.88541E-2	8.90578E-2	1.08541E-1	1.11668E-1
1.06333E0	1.20993E-1	4.08188E-2	9.53388E-2	1.17018E-1	1.20551E-1
1.18395E0	1.2899E-1	4.23047E-2	1.00752E-1	1.24557E-1	1.28495E-1
1.31826E0	1.35639E-1	4.32008E-2	1.04996E-1	1.30765E-1	1.35092E-1
1.4678E0	1.4052E-1	4.34063E-2	1.07775E-1	1.35243E-1	1.39925E-1
1.63431E0	1.43227E-1	4.28411E-2	1.08818E-1	1.37612E-1	1.42591E-1
1.8197E0	1.43412E-1	4.14573E-2	1.07908E-1	1.37546E-1	1.42744E-1
2.02613E0	1.40824E-1	3.92511E-2	1.04913E-1	1.34821E-1	1.40138E-1
2.25597E0	1.35358E-1	3.62724E-2	9.98226E-2	1.29353E-1	1.34669E-1
2.51189E0	1.271E-1	3.26302E-2	9.27653E-2	1.21239E-1	1.26425E-1
2.79683E0	1.16348E-1	2.849E-2	8.40268E-2	1.10782E-1	1.15705E-1
3.11411E0	1.03623E-1	2.40638E-2	7.40405E-2	9.84933E-2	1.03029E-1
3.46737E0	8.96349E-2	1.95908E-2	6.33546E-2	8.50569E-2	8.91033E-2
3.86071E0	7.5215E-2	1.53107E-2	5.25771E-2	7.12673E-2	7.4756E-2
4.29866E0	6.122E-2	1.14351E-2	4.23019E-2	5.79339E-2	6.0838E-2
4.7863E0	4.84168E-2	8.121E-3	3.30308E-2	4.57735E-2	4.81103E-2
5.32926E0	3.73779E-2	5.45365E-3	2.51101E-2	3.53133E-2	3.71398E-2
5.93381E0	2.84111E-2	3.44165E-3	1.8695E-2	2.68278E-2	2.82304E-2
6.60693E0	2.15432E-2	2.02689E-3	1.37539E-2	2.0327E-2	2.14065E-2
7.35642E0	1.65617E-2	1.10538E-3	1.01091E-2	1.55999E-2	1.64558E-2
8.19093E0	1.31018E-2	5.53387E-4	7.5001E-3	1.2297E-2	1.30151E-2
9.12011E0	1.07474E-2	2.51898E-4	5.6508E-3	1.00265E-2	1.06711E-2
1.01547E1	9.12023E-3	1.03136E-4	4.32066E-3	8.43517E-3	9.04837E-3
1.13066E1	7.92874E-3	3.75147E-5	3.33088E-3	7.25349E-3	7.85806E-3
1.25893E1	6.98205E-3	1.19708E-5	2.56517E-3	6.30606E-3	6.91112E-3
1.40174E1	6.17308E-3	3.30061E-6	1.95621E-3	5.49513E-3	6.10158E-3
1.56075E1	5.4507E-3	7.73361E-7	1.46739E-3	4.77422E-3	5.37887E-3
1.7378E1	4.79422E-3	1.51175E-7	1.07766E-3	4.1244E-3	4.72255E-3
1.93494E1	4.19638E-3	2.41473E-8	7.72287E-4	3.53872E-3	4.12541E-3
2.15443E1	3.65442E-3	3.08221E-9	5.386E-4	3.01407E-3	3.58465E-3
2.39883E1	3.16638E-3	3.06414E-10	3.64608E-4	2.54794E-3	3.09828E-3
2.67096E1	2.73004E-3	2.30634E-11	2.38934E-4	2.1374E-3	2.66401E-3
2.97395E1	2.34268E-3	1.2736E-12	1.51122E-4	1.77904E-3	2.27906E-3
3.31131E1	2.00113E-3	4.98224E-14	9.19465E-5	1.469E-3	1.9402E-3
3.68695E1	1.70197E-3	1.32786E-15	5.36161E-5	1.20313E-3	1.64393E-3
4.10519E1	1.44157E-3	2.30815E-17	2.98412E-5	9.77152E-4	1.38657E-3
4.57088E1	1.21625E-3	2.49444E-19	1.57795E-5	7.86798E-4	1.1644E-3
5.0894E1	1.02238E-3	1.5878E-21	7.88649E-6	6.27879E-4	9.73718E-4
5.66674E1	8.56464E-4	5.60674E-24	3.70409E-6	4.96419E-4	8.10996E-4
6.30957E1	7.15167E-4	1.02741E-26	1.62439E-6	3.8867E-4	6.72854E-4
7.02533E1	5.95254E-4	9.07075E-30	6.60342E-7	3.01196E-4	5.56034E-4
7.82228E1	4.94261E-4	3.55128E-33	2.46842E-7	2.30859E-4	4.58027E-4
8.70964E1	4.09312E-4	5.62603E-37	8.40796E-8	1.74934E-4	3.75952E-4
9.69765E1	3.38147E-4	3.25424E-41	2.58411E-8	1.30913E-4	3.07531E-4
1.07978E2	2.78741E-4	6.13133E-46	7.08474E-9	9.66655E-5	2.50728E-4
1.20226E2	2.2931E-4	3.31363E-51	1.71116E-9	7.03511E-5	2.03753E-4
1.33865E2	1.88299E-4	4.44E-57	3.59038E-10	5.04009E-5	1.65045E-4
1.4905E2	1.54345E-4	1.27052E-63	6.44305E-11	3.54901E-5	1.33245E-4
1.65959E2	1.26343E-4	6.19281E-71	9.71714E-12	2.45311E-5	1.07242E-4
1.84785E2	1.03271E-4	4.64531E-79	1.20826E-12	1.66098E-5	8.60226E-5
2.05747E2	8.43046E-5	4.11469E-88	1.21201E-13	1.09947E-5	6.87671E-5
2.29087E2	6.87411E-5	3.37786E-98	9.57365E-15	7.09858E-6	5.47783E-5
2.55074E2	5.59917E-5	1.96249E-109	5.79719E-16	4.45864E-6	4.34738E-5
2.8401E2	4.55634E-5	1.4098E-122	2.61171E-17	2.71655E-6	3.43679E-5
3.16228E2	3.70453E-5	1.599E-136	8.46673E-19	1.60031E-6	2.70568E-5
3.52101E2	3.00961E-5	4.69111E-152	1.90306E-20	9.0819E-7	2.12067E-5
3.92043E2	2.44332E-5	2.35169E-169	2.84552E-22	4.94506E-7	1.65423E-5
4.36516E2	1.98232E-5	1.26964E-188	2.70285E-24	2.57164E-7	1.28373E-5
4.86034E2	1.60736E-5	4.41489E-210	1.5493E-26	1.27084E-7	9.90622E-6
5.4117E2	1.30265E-5	5.57767E-234	5.06147E-29	5.934E-8	7.59761E-6
6.0256E2	1.05521E-5	1.35472E-260	8.84275E-32	2.60159E-8	5.78795E-6
6.70914E2	8.54406E-6	3.11021E-290	7.69616E-35	1.06341E-8	4.37687E-6
7.47022E2	6.9155E-6	2.96439E-323	3.08351E-38	4.02088E-9	3.28299E-6
8.31764E2	5.59543E-6	0.E0	5.20854E-42	1.39411E-9	2.44048E-6
9.26119E2	4.52593E-6	0.E0	3.36329E-46	4.38924E-10	1.79627E-6
1.03118E3	3.65982E-6	0.E0	7.44468E-51	1.24129E-10	1.30767E-6
1.14815E3	2.95872E-6	0.E0	5.00308E-56	3.11525E-11	9.40458E-7
1.2784E3	2.39138E-6	0.E0	8.91736E-62	6.84516E-12	6.67295E-7
1.42342E3	1.93243E-6	0.E0	3.6264E-68	1.29723E-12	4.66436E-7
1.58489E3	1.56128E-6	0.E0	2.8456E-75	2.0851E-13	3.20657E-7
1.76468E3	1.2612E-6	0.E0	3.57512E-83	2.79005E-14	2.16403E-7
1.96487E3	1.01865E-6	0.E0	5.84238E-92	3.04409E-15	1.43075E-7
2.18776E3	8.22633E-7	0.E0	9.85366E-102	2.6462E-16	9.24579E-8
2.43594E3	6.64257E-7	0.E0	1.32569E-112	1.78617E-17	5.82493E-8
2.71227E3	5.36313E-7	0.E0	0.E0	9.09724E-19	3.5675E-8
3.01995E3	4.32971E-7	0.E0	0.E0	3.38622E-20	2.11729E-8
3.36253E3	3.49511E-7	0.E0	0.E0	8.88999E-22	1.21339E-8
3.74398E3	2.82115E-7	0.E0	0.E0	1.58224E-23	6.68817E-9
4.16869E3	2.27702E-7	0.E0	0.E0	1.82683E-25	3.53017E-9
4.64159E3	1.83771E-7	0.E0	0.E0	1.30272E-27	1.77554E-9
5.16813E3	1.48307E-7	0.E0	0.E0	5.43251E-30	8.46336E-10
5.7544E3	1.19681E-7	0.E0	0.E0	1.24659E-32	3.80007E-10
6.40718E3	9.6576E-8	0.E0	0.E0	1.47093E-35	1.59638E-10
7.134E3	7.79282E-8	0.E0	0.E0	8.27645E-39	6.22738E-11
7.94328E3	6.28787E-8	0.E0	0.E0	2.04174E-42	2.23691E-11
8.84437E3	5.07339E-8	0.E0	0.E0	2.01114E-46	7.33008E-12
9.84767E3	4.09336E-8	0.E0	0.E0	7.12755E-51	2.16851E-12
1.09648E4	3.30255E-8	0.E0	0.E0	8.09355E-56	5.72499E-13
1.22086E4	2.66446E-8	0.E0	0.E0	2.58802E-61	1.3315E-13
1.35936E4	2.1496E-8	0.E0	0.E0	2.01833E-67	2.68917E-14
1.51356E4	1.7342E-8	0.E0	0.E0	3.27116E-74	4.64148E-15
1.68526E4	1.39905E-8	0.E0	0.E0	9.21925E-82	6.72537E-16
1.87643E4	1.12866E-8	0.E0	0.E0	3.70503E-90	8.02011E-17
2.0893E4	9.10505E-9	0.E0	0.E0	1.7023E-99	7.69934E-18
2.32631E4	7.3451E-9	0.E0	0.E0	6.99171E-110	5.80567E-19
2.5902E4	5.92527E-9	0.E0	0.E0	0.E0	3.34565E-20
2.88403E4	4.77985E-9	0.E0	0.E0	0.E0	1.4292E-21
3.21119E4	3.85581E-9	0.E0	0.E0	0.E0	4.37464E-23
3.57547E4	3.11039E-9	0.E0	0.E0	0.E0	9.23863E-25
3.98107E4	2.50905E-9	0.E0	0.E0	0.E0	1.29064E-26
4.43268E4	2.02396E-9	0.E0	0.E0	0.E0	1.13808E-28
4.93552E4	1.63264E-9	0.E0	0.E0	0.E0	6.01241E-31
5.49541E4	1.31698E-9	0.E0	0.E0	0.E0	1.79552E-33
6.11881E4	1.06234E-9	0.E0	0.E0	0.E0	2.84117E-36
6.81292E4	8.56933E-10	0.E0	0.E0	0.E0	2.21655E-39
7.58578E4	6.91239E-10	0.E0	0.E0	0.E0	7.8685E-43
8.4463E4	5.57582E-10	0.E0	0.E0	0.E0	1.16238E-46
9.40445E4	4.49767E-10	0.E0	0.E0	0.E0	6.46927E-51
1.04713E5	3.62798E-10	0.E0	0.E0	0.E0	1.21428E-55
1.16591E5	2.69429E-10	0.E0	0.E0	0.E0	6.25687E-61
1.29818E5	1.13001E-10	0.E0	0.E0	0.E0	4.73407E-67
1.44544E5	8.38418E-11	0.E0	0.E0	0.E0	1.41265E-73
1.60941E5	6.16184E-11	0.E0	0.E0	0.E0	7.85583E-81
1.79198E5	4.48124E-11	0.E0	0.E0	0.E0	6.72937E-89
1.99526E5	2.45256E-11	0.E0	0.E0	0.E0	5.46098E-98
2.2216E5	8.06087E-11	0.E0	0.E0	0.E0	2.6559E-107
2.47362E5	6.50209E-11	0.E0	0.E0	0.E0	0.E0
2.75423E5	5.24474E-11	0.E0	0.E0	0.E0	0.E0
3.06667E5	4.23053E-11	0.E0	0.E0	0.E0	0.E0
3.41455E5	3.41243E-11	0.E0	0.E0	0.E0	0.E0
3.80189E5	2.75254E-11	0.E0	0.E0	0.E0	0.E0
4.23318E5	2.22026E-11	0.E0	0.E0	0.E0	0.E0
4.71339E5	1.7909E-11	0.E0	0.E0	0.E0	0.E0
5.24807E5	1.44458E-11	0.E0	0.E0	0.E0	0.E0
5.84341E5	1.16522E-11	0.E0	0.E0	0.E0	0.E0
6.50629E5	9.39892E-12	0.E0	0.E0	0.E0	0.E0
7.24436E5	7.58135E-12	0.E0	0.E0	0.E0	0.E0
8.06616E5	6.11526E-12	0.E0	0.E0	0.E0	0.E0
8.98118E5	4.93267E-12	0.E0	0.E0	0.E0	0.E0
1.E6	3.97878E-12	0.E0	0.E0	0.E0	0.E0

==> Pgfplots/ModelA-dim3.txt <==
t r0 r1 r01 r001 r0001
1.E-1	6.88894E-4	4.10663E-4	6.35708E-4	6.82746E-4	6.88266E-4
1.11344E-1	8.66473E-4	5.10457E-4	7.97755E-4	8.58503E-4	8.65659E-4
1.23975E-1	1.08335E-3	6.30306E-4	9.94994E-4	1.07306E-3	1.08229E-3
1.38038E-1	1.34622E-3	7.73021E-4	1.2332E-3	1.33301E-3	1.34486E-3
1.53697E-1	1.66236E-3	9.4148E-4	1.51858E-3	1.64549E-3	1.66063E-3
1.71133E-1	2.03953E-3	1.13854E-3	1.85764E-3	2.0181E-3	2.03734E-3
1.90546E-1	2.48579E-3	1.36693E-3	2.25702E-3	2.4587E-3	2.48301E-3
2.12162E-1	3.00925E-3	1.6291E-3	2.72328E-3	2.97521E-3	3.00575E-3
2.36229E-1	3.6178E-3	1.92707E-3	3.2626E-3	3.57529E-3	3.61343E-3
2.63027E-1	4.3187E-3	2.26226E-3	3.88042E-3	4.26594E-3	4.31327E-3
2.92864E-1	5.11812E-3	2.63526E-3	4.58105E-3	5.05307E-3	5.11142E-3
3.26087E-1	6.02055E-3	3.04565E-3	5.36712E-3	5.94089E-3	6.01234E-3
3.63078E-1	7.02817E-3	3.49173E-3	6.2391E-3	6.93132E-3	7.01816E-3
4.04265E-1	8.1401E-3	3.97032E-3	7.19465E-3	8.02321E-3	8.12801E-3
4.50125E-1	9.35162E-3	4.47649E-3	8.22799E-3	9.21166E-3	9.33712E-3
5.01187E-1	1.06534E-2	5.0034E-3	9.32931E-3	1.04871E-2	1.06361E-2
5.58042E-1	1.20305E-2	5.54204E-3	1.04841E-2	1.18348E-2	1.20101E-2
6.21346E-1	1.34619E-2	6.08116E-3	1.16727E-2	1.32335E-2	1.34381E-2
6.91831E-1	1.49196E-2	6.6072E-3	1.28699E-2	1.46556E-2	1.4892E-2
7.70312E-1	1.63684E-2	7.10433E-3	1.40446E-2	1.60664E-2	1.63368E-2
8.57696E-1	1.77659E-2	7.55471E-3	1.51603E-2	1.74241E-2	1.77301E-2
9.54993E-1	1.90629E-2	7.93892E-3	1.61753E-2	1.86805E-2	1.90227E-2
1.06333E0	2.02045E-2	8.23672E-3	1.70444E-2	1.9782E-2	2.016E-2
1.18395E0	2.11323E-2	8.42806E-3	1.77202E-2	2.06715E-2	2.10836E-2
1.31826E0	2.17871E-2	8.49451E-3	1.81562E-2	2.12919E-2	2.17347E-2
1.4678E0	2.21134E-2	8.42092E-3	1.83098E-2	2.15894E-2	2.20579E-2
1.63431E0	2.20642E-2	8.19744E-3	1.81471E-2	2.15191E-2	2.20062E-2
1.8197E0	2.16066E-2	7.82138E-3	1.76472E-2	2.105E-2	2.15472E-2
2.02613E0	2.07282E-2	7.29899E-3	1.68068E-2	2.01715E-2	2.06687E-2
2.25597E0	1.94423E-2	6.64651E-3	1.56441E-2	1.88979E-2	1.9384E-2
2.51189E0	1.77913E-2	5.89025E-3	1.42009E-2	1.72718E-2	1.77355E-2
2.79683E0	1.58469E-2	5.06539E-3	1.25419E-2	1.53645E-2	1.57949E-2
3.11411E0	1.37073E-2	4.21319E-3	1.07509E-2	1.32723E-2	1.36604E-2
3.46737E0	1.14884E-2	3.37729E-3	8.92329E-3	1.11084E-2	1.14473E-2
3.86071E0	9.31176E-3	2.59855E-3	7.15584E-3	8.99087E-3	9.27701E-3
4.29866E0	7.29065E-3	1.91052E-3	5.53525E-3	7.02886E-3	7.26228E-3
4.7863E0	5.51538E-3	1.33556E-3	4.12743E-3	5.30881E-3	5.493E-3
5.32926E0	4.04255E-3	8.82776E-4	2.97016E-3	3.88414E-3	4.02542E-3
5.93381E0	2.89026E-3	5.48285E-4	2.07087E-3	2.7709E-3	2.87741E-3
6.60693E0	2.04056E-3	3.17783E-4	1.41E-3	1.95049E-3	2.03093E-3
7.35642E0	1.44864E-3	1.70552E-4	9.49318E-4	1.37877E-3	1.44123E-3
8.19093E0	1.05584E-3	8.40306E-5	6.41934E-4	9.98663E-4	1.04983E-3
9.12011E0	8.02717E-4	3.76433E-5	4.42304E-4	7.52801E-4	7.97503E-4
1.01547E1	6.38769E-4	1.51687E-5	3.12738E-4	5.92707E-4	6.33968E-4
1.13066E1	5.27127E-4	5.43272E-6	2.26141E-4	4.83132E-4	5.22534E-4
1.25893E1	4.4445E-4	1.70644E-6	1.65369E-4	4.01836E-4	4.39983E-4
1.40174E1	3.77925E-4	4.63212E-7	1.20697E-4	3.36627E-4	3.73571E-4
1.56075E1	3.21391E-4	1.06875E-7	8.69785E-5	2.81622E-4	3.17169E-4
1.7378E1	2.72208E-4	2.05772E-8	6.1434E-5	2.34254E-4	2.68148E-4
1.93494E1	2.29244E-4	3.23711E-9	4.23309E-5	1.93371E-4	2.25373E-4
2.15443E1	1.9188E-4	3.45805E-10	2.83627E-5	1.58297E-4	1.88222E-4
2.39883E1	1.59627E-4	3.9868E-11	1.84286E-5	1.28477E-4	1.56198E-4
2.67096E1	1.32009E-4	2.95953E-12	1.158E-5	1.03372E-4	1.28819E-4
2.97395E1	1.08547E-4	1.61242E-13	7.01646E-6	8.24454E-5	1.05601E-4
3.31131E1	8.87683E-5	4.10381E-15	4.08606E-6	6.51732E-5	8.60666E-5
3.68695E1	7.22173E-5	1.0762E-16	2.2787E-6	5.10575E-5	6.97556E-5
4.10519E1	5.84638E-5	1.85085E-18	1.21198E-6	3.96339E-5	5.62342E-5
4.57088E1	4.71103E-5	1.8319E-20	6.11993E-7	3.04793E-5	4.51025E-5
5.0894E1	3.77966E-5	1.1478E-22	2.9189E-7	2.32145E-5	3.5998E-5
5.66674E1	3.02006E-5	3.23904E-25	1.30748E-7	1.75062E-5	2.85976E-5
6.30957E1	2.40397E-5	5.87059E-28	5.46521E-8	1.30658E-5	2.26176E-5
7.02533E1	1.90681E-5	7.83098E-31	2.11654E-8	9.64679E-6	1.78119E-5
7.82228E1	1.50753E-5	2.76843E-34	7.53365E-9	7.04183E-6	1.39702E-5
8.70964E1	1.18825E-5	4.93098E-38	2.44259E-9	5.0787E-6	1.09141E-5
9.69765E1	9.33988E-6	1.8938E-42	7.14181E-10	3.61608E-6	8.49429E-6
1.07978E2	7.32253E-6	3.09062E-47	1.86213E-10	2.53951E-6	6.58667E-6
1.20226E2	5.72746E-6	1.10488E-52	4.27593E-11	1.75722E-6	5.08914E-6
1.33865E2	4.47021E-6	8.13428E-59	8.52709E-12	1.19656E-6	3.91818E-6
1.4905E2	3.48186E-6	4.59791E-65	1.45385E-12	8.00651E-7	3.00587E-6
1.65959E2	2.70719E-6	1.97764E-72	2.08309E-13	5.25667E-7	2.29791E-6
1.84785E2	2.10168E-6	1.25425E-80	2.45977E-14	3.38037E-7	1.75066E-6
2.05747E2	1.62908E-6	1.13135E-89	2.34269E-15	2.12464E-7	1.32885E-6
2.29087E2	1.26109E-6	6.17376E-100	1.75675E-16	1.3023E-7	1.00493E-6
2.55074E2	9.74963E-7	2.4196E-111	1.00965E-17	7.76381E-8	7.56995E-7
2.8401E2	7.52949E-7	4.64278E-124	4.31667E-19	4.48925E-8	5.6794E-7
3.16228E2	5.80912E-7	4.53844E-138	1.32789E-20	2.50949E-8	4.24281E-7
3.52101E2	4.47768E-7	1.68139E-153	2.83174E-22	1.35122E-8	3.15513E-7
3.92043E2	3.44862E-7	4.84573E-171	4.01677E-24	6.97976E-9	2.33486E-7
4.36516E2	2.6543E-7	2.20578E-190	3.61916E-26	3.44344E-9	1.7189E-7
4.86034E2	2.04138E-7	6.34943E-212	1.96786E-28	1.614E-9	1.25811E-7
5.4117E2	1.56904E-7	3.90869E-238	6.09713E-31	7.14753E-10	9.15128E-8
6.0256E2	1.20533E-7	0.E0	1.01017E-33	2.97173E-10	6.6114E-8
6.70914E2	9.25477E-8	0.E0	8.337E-37	1.15187E-10	4.74095E-8
7.47022E2	7.10282E-8	0.E0	3.16726E-40	4.12982E-11	3.37192E-8
8.31764E2	5.44907E-8	0.E0	5.07263E-44	1.35765E-11	2.37665E-8
9.26119E2	4.17885E-8	0.E0	3.10556E-48	4.05266E-12	1.65852E-8
1.03118E3	3.20369E-8	0.E0	6.51716E-53	1.08659E-12	1.14469E-8
1.14815E3	2.45537E-8	0.E0	4.15212E-58	2.58528E-13	7.80462E-9
1.2784E3	1.88134E-8	0.E0	7.01575E-64	5.38523E-14	5.24974E-9
1.42342E3	1.44117E-8	0.E0	2.70461E-70	9.67457E-15	3.4786E-9
1.58489E3	1.10376E-8	0.E0	2.01178E-77	1.47408E-15	2.26691E-9
1.76468E3	8.45174E-9	0.E0	2.39588E-85	1.86971E-16	1.45019E-9
1.96487E3	6.47059E-9	0.E0	3.71126E-94	1.93365E-17	9.08832E-10
2.18776E3	4.95307E-9	0.E0	5.93303E-104	1.59328E-18	5.56689E-10
2.43594E3	3.79092E-9	0.E0	7.5659E-115	1.01937E-19	3.3243E-10
2.71227E3	2.90109E-9	0.E0	0.E0	4.92099E-21	1.92977E-10
3.01995E3	2.21987E-9	0.E0	0.E0	1.73614E-22	1.08555E-10
3.36253E3	1.69844E-9	0.E0	0.E0	4.32007E-24	5.89644E-11
3.74398E3	1.29937E-9	0.E0	0.E0	7.28753E-26	3.08045E-11
4.16869E3	9.93982E-10	0.E0	0.E0	7.9746E-28	1.54102E-11
4.64159E3	7.6032E-10	0.E0	0.E0	5.38976E-30	7.34598E-12
5.16813E3	5.81545E-10	0.E0	0.E0	2.1302E-32	3.31866E-12
5.7544E3	4.44779E-10	0.E0	0.E0	4.63277E-35	1.41225E-12
6.40718E3	3.40159E-10	0.E0	0.E0	5.1809E-38	5.62278E-13
7.134E3	2.60136E-10	0.E0	0.E0	2.7628E-41	2.07879E-13
7.94328E3	1.98929E-10	0.E0	0.E0	6.45945E-45	7.07692E-14
8.84437E3	1.52118E-10	0.E0	0.E0	6.03008E-49	2.19781E-14
9.84767E3	1.16318E-10	0.E0	0.E0	2.02538E-53	6.1621E-15
1.09648E4	8.89405E-11	0.E0	0.E0	2.17966E-58	1.54179E-15
1.22086E4	6.80049E-11	0.E0	0.E0	6.60539E-64	3.39838E-16
1.35936E4	5.1996E-11	0.E0	0.E0	4.88207E-70	6.50473E-17
1.51356E4	3.97549E-11	0.E0	0.E0	7.49881E-77	1.06401E-17
1.68526E4	3.0395E-11	0.E0	0.E0	2.00292E-84	1.46111E-18
1.87643E4	2.32383E-11	0.E0	0.E0	7.62844E-93	1.65129E-19
2.0893E4	1.77665E-11	0.E0	0.E0	3.32165E-102	1.50235E-20
2.32631E4	1.35594E-11	0.E0	0.E0	1.29055E-112	1.07174E-21
2.5902E4	1.03842E-11	0.E0	0.E0	0.E0	5.86337E-23
2.88403E4	7.93878E-12	0.E0	0.E0	0.E0	2.37374E-24
3.21119E4	6.06915E-12	0.E0	0.E0	0.E0	6.88581E-26
3.57547E4	4.63979E-12	0.E0	0.E0	0.E0	1.37813E-27
3.98107E4	3.54703E-12	0.E0	0.E0	0.E0	1.82456E-29
4.43268E4	2.71161E-12	0.E0	0.E0	0.E0	1.52475E-31
4.93552E4	2.07294E-12	0.E0	0.E0	0.E0	7.63387E-34
5.49541E4	1.58469E-12	0.E0	0.E0	0.E0	2.16051E-36
6.11881E4	1.21143E-12	0.E0	0.E0	0.E0	3.23991E-39
6.81292E4	9.26087E-13	0.E0	0.E0	0.E0	2.39542E-42
7.58578E4	7.0795E-13	0.E0	0.E0	0.E0	8.05872E-46
8.4463E4	5.41192E-13	0.E0	0.E0	0.E0	1.12822E-49
9.40445E4	4.13713E-13	0.E0	0.E0	0.E0	5.95068E-54
1.04713E5	3.1626E-13	0.E0	0.E0	0.E0	1.05852E-58
1.16591E5	2.41763E-13	0.E0	0.E0	0.E0	5.61357E-64
1.29818E5	1.67267E-13	0.E0	0.E0	0.E0	7.00358E-70
1.44544E5	6.22077E-14	0.E0	0.E0	0.E0	1.04814E-76
1.60941E5	2.5077E-14	0.E0	0.E0	0.E0	3.19313E-84
1.79198E5	2.98619E-14	0.E0	0.E0	0.E0	4.48429E-92
1.99526E5	1.54883E-14	0.E0	0.E0	0.E0	3.4487E-101
2.2216E5	1.05485E-14	0.E0	0.E0	0.E0	0.E0
2.47362E5	3.68787E-14	0.E0	0.E0	0.E0	0.E0
2.75423E5	2.81912E-14	0.E0	0.E0	0.E0	0.E0
3.06667E5	2.15502E-14	0.E0	0.E0	0.E0	0.E0
3.41455E5	1.64736E-14	0.E0	0.E0	0.E0	0.E0
3.80189E5	1.25929E-14	0.E0	0.E0	0.E0	0.E0
4.23318E5	9.62635E-15	0.E0	0.E0	0.E0	0.E0
4.71339E5	7.35864E-15	0.E0	0.E0	0.E0	0.E0
5.24807E5	5.62514E-15	0.E0	0.E0	0.E0	0.E0
5.84341E5	4.3E-15	0.E0	0.E0	0.E0	0.E0
6.50629E5	3.28703E-15	0.E0	0.E0	0.E0	0.E0
7.24436E5	2.51269E-15	0.E0	0.E0	0.E0	0.E0
8.06616E5	1.92077E-15	0.E0	0.E0	0.E0	0.E0
8.98118E5	1.46828E-15	0.E0	0.E0	0.E0	0.E0
1.E6	1.12239E-15	0.E0	0.E0	0.E0	0.E0

==> Pgfplots/ModelB-dim1.txt <==
t r0 r01 r1 r10
1.E-1	3.89131E-5	3.31142E-5	2.76937E-5	2.03037E-5
1.11344E-1	5.1726E-5	4.38309E-5	3.64316E-5	2.63252E-5
1.23975E-1	6.85534E-5	5.78271E-5	4.77525E-5	3.39827E-5
1.38038E-1	9.05675E-5	7.6029E-5	6.23513E-5	4.36658E-5
1.53697E-1	1.19248E-4	9.95939E-5	8.10831E-5	5.58376E-5
1.71133E-1	1.56448E-4	1.29956E-4	1.04991E-4	7.10421E-5
1.90546E-1	2.0447E-4	1.68874E-4	1.35333E-4	8.99094E-5
2.12162E-1	2.6615E-4	2.18488E-4	1.7361E-4	1.13158E-4
2.36229E-1	3.44937E-4	2.81365E-4	2.21589E-4	1.41595E-4
2.63027E-1	4.44988E-4	3.60551E-4	2.81318E-4	1.76103E-4
2.92864E-1	5.71237E-4	4.59602E-4	3.55129E-4	2.17628E-4
3.26087E-1	7.29454E-4	5.82599E-4	4.45625E-4	2.67148E-4
3.63078E-1	9.26259E-4	7.34125E-4	5.55634E-4	3.25634E-4
4.04265E-1	1.16908E-3	9.19202E-4	6.88137E-4	3.93988E-4
4.50125E-1	1.46603E-3	1.14315E-3	8.4613E-4	4.7297E-4
5.01187E-1	1.82564E-3	1.41137E-3	1.03246E-3	5.63099E-4
5.58042E-1	2.25649E-3	1.72902E-3	1.24958E-3	6.64538E-4
6.21346E-1	2.76655E-3	2.10054E-3	1.4992E-3	7.76964E-4
6.91831E-1	3.36242E-3	2.52908E-3	1.78195E-3	8.99416E-4
7.70312E-1	4.04823E-3	3.01576E-3	2.09687E-3	1.03017E-3
8.57696E-1	4.82436E-3	3.55887E-3	2.441E-3	1.1666E-3
9.54993E-1	5.68604E-3	4.1529E-3	2.80887E-3	1.30509E-3
1.06333E0	6.62171E-3	4.78773E-3	3.19209E-3	1.44101E-3
1.18395E0	7.61182E-3	5.44796E-3	3.57913E-3	1.5688E-3
1.31826E0	8.62771E-3	6.11246E-3	3.95533E-3	1.6821E-3
1.4678E0	9.63148E-3	6.75459E-3	4.30327E-3	1.77419E-3
1.63431E0	1.05768E-2	7.34308E-3	4.60361E-3	1.83833E-3
1.8197E0	1.14113E-2	7.84385E-3	4.83634E-3	1.8685E-3
2.02613E0	1.20803E-2	8.22261E-3	4.98268E-3	1.86001E-3
2.25597E0	1.25322E-2	8.44851E-3	5.02711E-3	1.8103E-3
2.51189E0	1.27252E-2	8.4979E-3	4.95967E-3	1.71951E-3
2.79683E0	1.26336E-2	8.35828E-3	4.77789E-3	1.59089E-3
3.11411E0	1.22534E-2	8.03121E-3	4.48817E-3	1.43087E-3
3.46737E0	1.16056E-2	7.53373E-3	4.10595E-3	1.24859E-3
3.86071E0	1.07354E-2	6.89747E-3	3.65468E-3	1.05509E-3
4.29866E0	9.70759E-3	6.16539E-3	3.16332E-3	8.61999E-4
4.7863E0	8.59784E-3	5.3864E-3	2.66284E-3	6.80152E-4
5.32926E0	7.48193E-3	4.60887E-3	2.18221E-3	5.182E-4
5.93381E0	6.42492E-3	3.87428E-3	1.7448E-3	3.81674E-4
6.60693E0	5.47311E-3	3.21253E-3	1.36591E-3	2.72624E-4
7.35642E0	4.65058E-3	2.63993E-3	1.05214E-3	1.89932E-4
8.19093E0	3.96096E-3	2.16012E-3	8.02097E-4	1.30167E-4
9.12011E0	3.3927E-3	1.76652E-3	6.0883E-4	8.86999E-5
1.01547E1	2.92637E-3	1.44858E-3	4.6252E-4	6.07672E-5
1.13066E1	2.54098E-3	1.19161E-3	3.52849E-4	4.22171E-5
1.25893E1	2.21818E-3	9.83353E-4	2.70669E-4	2.98653E-5
1.40174E1	1.94373E-3	8.13377E-4	2.08701E-4	2.15023E-5
1.56075E1	1.70753E-3	6.73608E-4	1.61557E-4	1.57036E-5
1.7378E1	1.50246E-3	5.57787E-4	1.25375E-4	1.15882E-5
1.93494E1	1.3234E-3	4.62045E-4	9.74363E-5	8.61295E-6
2.15443E1	1.16644E-3	3.82214E-4	7.57704E-5	6.43433E-6
2.39883E1	1.02862E-3	3.15748E-4	5.89289E-5	4.82479E-6
2.67096E1	9.07362E-4	2.6042E-4	4.58151E-5	3.62835E-6
2.97395E1	8.00544E-4	2.14399E-4	3.56042E-5	2.73497E-6
3.31131E1	7.06352E-4	1.76157E-4	2.7651E-5	2.06558E-6
3.68695E1	6.23235E-4	1.44425E-4	2.14585E-5	1.56242E-6
4.10519E1	5.49883E-4	1.18143E-4	1.66394E-5	1.18369E-6
4.57088E1	4.851E-4	9.64185E-5	1.28919E-5	8.97422E-7
5.0894E1	4.27901E-4	7.84995E-5	9.97956E-6	6.81191E-7
5.66674E1	3.77388E-4	6.37539E-5	7.71848E-6	5.17496E-7
6.30957E1	3.32767E-4	5.16486E-5	5.96554E-6	3.93424E-7
7.02533E1	2.93363E-4	4.17367E-5	4.60674E-6	2.99288E-7
7.82228E1	2.58568E-4	3.36421E-5	3.55462E-6	2.27784E-7
8.70964E1	2.27836E-4	2.70482E-5	2.74053E-6	1.73447E-7
9.69765E1	2.00724E-4	2.1692E-5	2.11174E-6	1.32153E-7
1.07978E2	1.76796E-4	1.73546E-5	1.62612E-6	1.00723E-7
1.20226E2	1.5567E-4	1.38391E-5	1.25138E-6	7.66885E-8
1.33865E2	1.37039E-4	1.10242E-5	9.62434E-7	5.85272E-8
1.4905E2	1.20607E-4	8.75724E-6	7.39809E-7	4.46599E-8
1.65959E2	1.0612E-4	6.9396E-6	5.68416E-7	3.40789E-8
1.84785E2	9.33477E-5	5.48668E-6	4.36497E-7	2.6008E-8
2.05747E2	8.20973E-5	4.32865E-6	3.35072E-7	1.98514E-8
2.29087E2	7.21835E-5	3.40788E-6	2.57115E-7	1.51544E-8
2.55074E2	6.34525E-5	2.67756E-6	1.97178E-7	1.15707E-8
2.8401E2	5.57654E-5	2.09972E-6	1.5122E-7	8.83437E-9
3.16228E2	4.89984E-5	1.64353E-6	1.15933E-7	6.74714E-9
3.52101E2	4.30436E-5	1.28422E-6	8.88497E-8	5.15309E-9
3.92043E2	3.78044E-5	1.00179E-6	6.80761E-8	3.93599E-9
4.36516E2	3.31285E-5	7.80252E-7	5.21477E-8	3.00676E-9
4.86034E2	2.9145E-5	6.06806E-7	3.99381E-8	2.297E-9
5.4117E2	2.55819E-5	4.71259E-7	3.05748E-8	1.75492E-9
6.0256E2	2.24525E-5	3.65531E-7	2.34114E-8	1.34087E-9
6.70914E2	1.9701E-5	2.83151E-7	1.79214E-8	1.02364E-9
7.47022E2	1.72816E-5	2.19101E-7	1.37171E-8	7.82634E-10
8.31764E2	1.51541E-5	1.69362E-7	1.04932E-8	5.97378E-10
9.26119E2	1.329E-5	1.30736E-7	8.02994E-9	4.56439E-10
1.03118E3	1.1661E-5	1.00904E-7	6.13211E-9	3.49286E-10
1.14815E3	1.02244E-5	7.77868E-8	4.7009E-9	2.66963E-10
1.2784E3	8.96355E-6	5.99196E-8	3.5969E-9	2.03985E-10
1.42342E3	7.85697E-6	4.61233E-8	2.75136E-9	1.55925E-10
1.58489E3	6.88055E-6	3.54415E-8	2.10237E-9	1.19078E-10
1.76468E3	6.03441E-6	2.72737E-8	1.60939E-9	9.10775E-11
1.96487E3	5.28806E-6	2.09597E-8	1.23088E-9	6.96123E-11
2.18776E3	4.63331E-6	1.60982E-8	9.27335E-10	5.32078E-11
2.43594E3	4.05915E-6	1.23586E-8	7.19832E-10	4.06686E-11
2.71227E3	3.55577E-6	9.48332E-9	5.50354E-10	3.10813E-11
3.01995E3	3.1145E-6	7.27446E-9	4.20899E-10	2.37561E-11
3.36253E3	2.72778E-6	5.5782E-9	3.21846E-10	1.81573E-11
3.74398E3	2.38884E-6	4.2754E-9	2.46116E-10	1.38813E-11
4.16869E3	2.09198E-6	3.27702E-9	1.88152E-10	1.06105E-11
4.64159E3	1.83158E-6	2.51083E-9	1.43874E-10	8.10981E-12
5.16813E3	1.60367E-6	1.92334E-9	1.10003E-10	6.1977E-12
5.7544E3	1.40399E-6	1.47301E-9	8.41033E-11	4.73725E-12
6.40718E3	1.22909E-6	1.1275E-9	6.4301E-11	3.62086E-12
7.134E3	1.0759E-6	8.63122E-10	4.91597E-11	2.76871E-12
7.94328E3	9.41748E-7	6.60933E-10	3.75832E-11	2.11637E-12
8.84437E3	8.2428E-7	5.05852E-10	2.87326E-11	1.61678E-12
9.84767E3	7.21395E-7	3.87061E-10	2.1966E-11	1.23642E-12
1.09648E4	6.31342E-7	2.96207E-10	1.67928E-11	9.45285E-13
1.22086E4	5.52238E-7	2.26634E-10	1.28381E-11	7.22595E-13
1.35936E4	4.83396E-7	1.73394E-10	9.81415E-12	5.52344E-13
1.51356E4	4.2308E-7	1.32591E-10	7.50246E-12	4.22203E-13
1.68526E4	3.70002E-7	1.0138E-10	5.73218E-12	3.22501E-13
1.87643E4	3.23913E-7	7.76004E-11	2.75073E-12	2.46701E-13
2.0893E4	2.83403E-7	5.93512E-11	3.35131E-12	1.88583E-13
2.32631E4	2.47955E-7	4.53913E-11	2.56229E-12	1.44157E-13
2.5902E4	2.16931E-7	3.47133E-11	1.95874E-12	1.10196E-13
2.88403E4	1.89783E-7	2.65456E-11	1.49702E-12	8.42354E-14
3.21119E4	1.66026E-7	2.02991E-11	1.14463E-12	6.43912E-14
3.57547E4	1.45237E-7	1.55219E-11	8.75013E-13	4.92212E-14
3.98107E4	1.2705E-7	1.18699E-11	6.68907E-13	3.76248E-14
4.43268E4	1.11137E-7	9.07482E-12	5.11337E-13	2.87617E-14
4.93552E4	9.72134E-8	6.93851E-12	3.90885E-13	2.19859E-14
5.49541E4	8.50321E-8	5.30089E-12	2.98803E-13	1.68063E-14
6.11881E4	7.43754E-8	4.05369E-12	2.28408E-13	1.28469E-14
6.81292E4	6.45267E-8	3.07014E-12	1.73579E-13	9.74338E-15
7.58578E4	5.68963E-8	2.37079E-12	1.33473E-13	7.50676E-15
8.4463E4	4.97652E-8	1.81246E-12	1.02035E-13	5.7129E-15
9.40445E4	4.35251E-8	1.38559E-12	7.79978E-14	4.38665E-15
1.04713E5	3.80672E-8	1.05937E-12	5.96232E-14	3.35324E-15
1.16591E5	3.32928E-8	8.09893E-13	4.55773E-14	2.56329E-15
1.29818E5	2.9117E-8	6.19154E-13	3.4841E-14	1.95862E-15
1.44544E5	2.54642E-8	4.73331E-13	2.66336E-14	1.49784E-15
1.60941E5	2.22697E-8	3.6185E-13	2.03597E-14	1.14498E-15
1.79198E5	1.94757E-8	2.76624E-13	1.55634E-14	8.7525E-16
1.99526E5	1.70174E-8	2.11461E-13	1.18967E-14	1.07209E-16
2.2216E5	1.48941E-8	1.61658E-13	9.09426E-15	1.11829E-16
2.47362E5	1.30249E-8	1.23581E-13	6.95209E-15	9.94458E-17
2.75423E5	1.13902E-8	9.44703E-14	5.31421E-15	8.78844E-17
3.06667E5	9.96033E-9	7.22187E-14	4.0623E-15	7.71465E-17
3.41455E5	8.70897E-9	5.52065E-14	3.1053E-15	6.72346E-17
3.80189E5	7.61629E-9	4.21959E-14	2.37378E-15	1.33487E-16
4.23318E5	6.66093E-9	3.22633E-14	1.81468E-15	1.02051E-16
4.71339E5	5.82422E-9	2.46624E-14	1.38718E-15	7.8006E-17
5.24807E5	5.09291E-9	1.88528E-14	1.06035E-15	5.96291E-17
5.84341E5	4.45338E-9	1.44118E-14	8.10555E-16	4.55817E-17
6.50629E5	3.89412E-9	1.10167E-14	4.39441E-16	3.48413E-17
7.24436E5	3.40521E-9	8.4217E-15	3.60134E-16	2.66352E-17
8.06616E5	2.97757E-9	6.43789E-15	2.92363E-16	2.03602E-17
8.98118E5	2.60344E-9	4.92121E-15	2.35171E-16	1.55633E-17
1.E6	2.27602E-9	3.76097E-15	1.87502E-16	1.18557E-17

==> Pgfplots/ModelB-dim2.txt <==
t r0 r01 r1 r10
1.E-1	1.17164E-5	1.04202E-5	8.88444E-6	6.48243E-6
1.11344E-1	1.54367E-5	1.36728E-5	1.15804E-5	8.31456E-6
1.23975E-1	2.02687E-5	1.78747E-5	1.5033E-5	1.06126E-5
1.38038E-1	2.65173E-5	2.32771E-5	1.94316E-5	1.34772E-5
1.53697E-1	3.45601E-5	3.01886E-5	2.50042E-5	1.70244E-5
1.71133E-1	4.48612E-5	3.89835E-5	3.20233E-5	2.1387E-5
1.90546E-1	5.79856E-5	5.01124E-5	4.08095E-5	2.67137E-5
2.12162E-1	7.46138E-5	6.41104E-5	5.17359E-5	3.31678E-5
2.36229E-1	9.55556E-5	8.16049E-5	6.52292E-5	4.09253E-5
2.63027E-1	1.21762E-4	1.03321E-4	8.1769E-5	5.01697E-5
2.92864E-1	1.54332E-4	1.3008E-4	1.01882E-4	6.1086E-5
3.26087E-1	1.94512E-4	1.62796E-4	1.26133E-4	7.38512E-5
3.63078E-1	2.43687E-4	2.02457E-4	1.55106E-4	8.86221E-5
4.04265E-1	3.03351E-4	2.50095E-4	1.89375E-4	1.0552E-4
4.50125E-1	3.75057E-4	3.06747E-4	2.29471E-4	1.24612E-4
5.01187E-1	4.60349E-4	3.73382E-4	2.75831E-4	1.45889E-4
5.58042E-1	5.60647E-4	4.50818E-4	3.28733E-4	1.69241E-4
6.21346E-1	6.77104E-4	5.39606E-4	3.88225E-4	1.94432E-4
6.91831E-1	8.10424E-4	6.39897E-4	4.54036E-4	2.21077E-4
7.70312E-1	9.60634E-4	7.5128E-4	5.25489E-4	2.48619E-4
8.57696E-1	1.12684E-3	8.72619E-4	6.01413E-4	2.76317E-4
9.54993E-1	1.30694E-3	1.00189E-3	6.8007E-4	3.03246E-4
1.06333E0	1.49743E-3	1.13603E-3	7.59112E-4	3.2831E-4
1.18395E0	1.69316E-3	1.2709E-3	8.35582E-4	3.50283E-4
1.31826E0	1.88731E-3	1.40126E-3	9.05992E-4	3.67866E-4
1.4678E0	2.07148E-3	1.52094E-3	9.66471E-4	3.79783E-4
1.63431E0	2.23604E-3	1.62317E-3	1.01302E-3	3.84879E-4
1.8197E0	2.37074E-3	1.70101E-3	1.04182E-3	3.82285E-4
2.02613E0	2.46557E-3	1.74806E-3	1.04972E-3	3.71505E-4
2.25597E0	2.51192E-3	1.75919E-3	1.03457E-3	3.52544E-4
2.51189E0	2.50371E-3	1.73129E-3	9.95689E-4	3.26007E-4
2.79683E0	2.43859E-3	1.66396E-3	9.3416E-4	2.93117E-4
3.11411E0	2.31869E-3	1.55992E-3	8.52907E-4	2.55621E-4
3.46737E0	2.15084E-3	1.425E-3	7.56563E-4	2.15671E-4
3.86071E0	1.94614E-3	1.26766E-3	6.5105E-4	1.75586E-4
4.29866E0	1.7187E-3	1.09808E-3	5.429E-4	1.37589E-4
4.7863E0	1.4838E-3	9.26862E-4	4.38458E-4	1.03529E-4
5.32926E0	1.2558E-3	7.63675E-4	3.43088E-4	7.46739E-5
5.93381E0	1.04627E-3	6.16071E-4	2.6054E-4	5.1595E-5
6.60693E0	8.62723E-4	4.8873E-4	1.92663E-4	3.41895E-5
7.35642E0	7.08296E-4	3.83346E-4	1.39471E-4	2.18172E-5
8.19093E0	5.82293E-4	2.99058E-4	9.95492E-5	1.35175E-5
9.12011E0	4.81438E-4	2.33302E-4	7.06322E-5	8.23889E-6
1.01547E1	4.01206E-4	1.827E-4	5.02001E-5	5.0244E-6
1.13066E1	3.37052E-4	1.43881E-4	3.59388E-5	3.11892E-6
1.25893E1	2.85095E-4	1.13934E-4	2.59767E-5	1.9935E-6
1.40174E1	2.42381E-4	9.06046E-5	1.89475E-5	1.31504E-6
1.56075E1	2.06793E-4	7.2239E-5	1.39169E-5	8.90706E-7
1.7378E1	1.76842E-4	5.76606E-5	1.02684E-5	6.14609E-7
1.93494E1	1.51467E-4	4.6025E-5	7.59569E-6	4.29177E-7
2.15443E1	1.29852E-4	3.67079E-5	5.62545E-6	3.02017E-7
2.39883E1	1.11435E-4	2.92412E-5	4.16765E-6	2.1364E-7
2.67096E1	9.56715E-5	2.32532E-5	3.08696E-6	1.51712E-7
2.97395E1	8.21675E-5	1.84553E-5	2.28531E-6	1.08047E-7
3.31131E1	7.05841E-5	1.46148E-5	1.69055E-6	7.71395E-8
3.68695E1	6.06401E-5	1.15454E-5	1.24944E-6	5.51833E-8
4.10519E1	5.20991E-5	9.09804E-6	9.22483E-7	3.95421E-8
4.57088E1	4.47584E-5	7.14911E-6	6.80365E-7	2.8374E-8
5.0894E1	3.84508E-5	5.60242E-6	5.01249E-7	2.03845E-8
5.66674E1	3.30275E-5	4.37783E-6	3.68856E-7	1.46596E-8
6.30957E1	2.83645E-5	3.41091E-6	2.71173E-7	1.05534E-8
7.02533E1	2.43561E-5	2.64959E-6	1.99144E-7	7.60078E-9
7.82228E1	2.09083E-5	2.05207E-6	1.46097E-7	5.4787E-9
8.70964E1	1.79435E-5	1.5844E-6	1.07069E-7	3.9508E-9
9.69765E1	1.53983E-5	1.21972E-6	7.83997E-8	2.8509E-9
1.07978E2	1.32101E-5	9.36245E-7	5.73619E-8	2.05811E-9
1.20226E2	1.133E-5	7.16461E-7	4.19321E-8	1.48446E-9
1.33865E2	9.7146E-6	5.46667E-7	3.06289E-8	1.07327E-9
1.4905E2	8.32754E-6	4.15247E-7	2.23568E-8	7.75878E-10
1.65959E2	7.13673E-6	3.15516E-7	1.63078E-8	5.6092E-10
1.84785E2	6.11523E-6	2.38718E-7	1.1889E-8	4.05577E-10
2.05747E2	5.23771E-6	1.80123E-7	8.66138E-9	2.93305E-10
2.29087E2	4.48524E-6	1.35558E-7	6.30723E-9	2.12095E-10
2.55074E2	3.84008E-6	1.01762E-7	4.59072E-9	1.53474E-10
2.8401E2	3.28691E-6	7.62072E-8	3.33923E-9	1.11041E-10
3.16228E2	2.81277E-6	5.69376E-8	2.42764E-9	8.03534E-11
3.52101E2	2.40647E-6	4.24463E-8	1.76566E-9	5.81526E-11
3.92043E2	2.05841E-6	3.15766E-8	1.28319E-9	4.20897E-11
4.36516E2	1.76031E-6	2.34435E-8	9.32254E-10	3.04651E-11
4.86034E2	1.50507E-6	1.73724E-8	6.77099E-10	2.20486E-11
5.4117E2	1.28258E-6	1.28506E-8	4.9166E-10	1.59675E-11
6.0256E2	1.09965E-6	9.4899E-9	3.56946E-10	1.15614E-11
6.70914E2	9.3956E-7	6.99672E-9	2.5903E-10	8.37053E-12
7.47022E2	8.02483E-7	5.15111E-9	1.87986E-10	6.06017E-12
8.31764E2	6.85457E-7	3.78666E-9	1.36361E-10	4.37306E-12
9.26119E2	5.85422E-7	2.7809E-9	9.88954E-11	3.17677E-12
1.03118E3	5.00105E-7	2.03957E-9	7.17694E-11	2.30166E-12
1.14815E3	4.26994E-7	1.49418E-9	5.20517E-11	1.66697E-12
1.2784E3	3.64513E-7	1.09357E-9	3.75112E-11	1.20731E-12
1.42342E3	3.11127E-7	7.99615E-10	2.73582E-11	8.74371E-13
1.58489E3	2.65349E-7	5.83486E-10	1.98234E-11	6.3258E-13
1.76468E3	2.26564E-7	4.26288E-10	1.43848E-11	4.5867E-13
1.96487E3	1.9332E-7	3.11063E-10	1.04282E-11	3.32212E-13
2.18776E3	1.64928E-7	2.26786E-10	7.5589E-12	2.40628E-13
2.43594E3	1.40688E-7	1.6524E-10	5.47858E-12	1.74297E-13
2.71227E3	1.19998E-7	1.20326E-10	3.95254E-12	1.26262E-13
3.01995E3	1.02339E-7	8.75751E-11	2.87756E-12	9.14576E-14
3.36253E3	8.72702E-8	6.371E-11	2.08563E-12	6.62479E-14
3.74398E3	7.44138E-8	4.62678E-11	1.51133E-12	4.79876E-14
4.16869E3	6.34456E-8	3.36757E-11	1.09506E-12	3.47608E-14
4.64159E3	5.40886E-8	2.44693E-11	7.93711E-13	2.518E-14
5.16813E3	4.61079E-8	1.77784E-11	5.75185E-13	1.82393E-14
5.7544E3	3.93014E-8	1.29121E-11	4.16782E-13	1.32135E-14
6.40718E3	3.34987E-8	9.37483E-12	3.01993E-13	9.56835E-15
7.134E3	2.85498E-8	6.80529E-12	2.18814E-13	6.54266E-15
7.94328E3	2.43304E-8	4.93663E-12	1.58546E-13	5.02015E-15
8.84437E3	2.07334E-8	3.58175E-12	1.14874E-13	3.63642E-15
9.84767E3	1.76671E-8	2.60035E-12	8.32289E-14	2.63578E-15
1.09648E4	1.50536E-8	1.88624E-12	6.0301E-14	1.90939E-15
1.22086E4	1.28251E-8	1.36675E-12	4.36906E-14	1.38318E-15
1.35936E4	1.09262E-8	9.92131E-13	3.16534E-14	1.00204E-15
1.51356E4	9.30744E-9	7.1941E-13	2.29324E-14	7.25884E-16
1.68526E4	7.91831E-9	5.21232E-13	1.66017E-14	5.25484E-16
1.87643E4	6.75591E-9	3.7812E-13	1.20369E-14	3.80937E-16
2.0893E4	5.75409E-9	2.74193E-13	8.71934E-15	2.75961E-16
2.32631E4	4.90127E-9	1.98762E-13	6.26488E-15	1.99917E-16
2.5902E4	4.17471E-9	1.44073E-13	4.57712E-15	1.44824E-16
2.88403E4	3.55561E-9	1.04427E-13	3.31598E-15	1.04915E-16
3.21119E4	3.02828E-9	7.56858E-14	2.40218E-15	7.60032E-17
3.57547E4	2.57904E-9	5.48524E-14	1.74033E-15	5.50594E-17
3.98107E4	2.19638E-9	3.97519E-14	1.26081E-15	3.9886E-17
4.43268E4	1.8707E-9	2.8808E-14	9.13433E-16	2.88936E-17
4.93552E4	1.59283E-9	2.08753E-14	6.61741E-16	2.09317E-17
5.49541E4	1.35637E-9	1.51268E-14	4.79398E-16	1.51638E-17
6.11881E4	1.15499E-9	1.09607E-14	3.47294E-16	1.09851E-17
6.81292E4	9.74493E-10	7.84214E-15	2.49784E-16	7.92043E-18
7.58578E4	8.37457E-10	5.75157E-15	1.82274E-16	5.7648E-18
8.4463E4	7.13085E-10	4.16988E-15	1.32049E-16	4.17652E-18
9.40445E4	6.07148E-10	3.0212E-15	9.56613E-17	3.02546E-18
1.04713E5	5.16942E-10	2.18869E-15	6.93014E-17	2.19179E-18
1.16591E5	4.40083E-10	1.58589E-15	5.02119E-17	1.58781E-18
1.29818E5	3.74741E-10	1.14907E-15	3.63697E-17	1.15028E-18
1.44544E5	3.19121E-10	8.3252E-16	2.63452E-17	8.33297E-19
1.60941E5	2.71641E-10	6.03165E-16	1.90881E-17	6.03669E-19
1.79198E5	2.31266E-10	4.36993E-16	1.38282E-17	4.37318E-19
1.99526E5	1.96886E-10	3.16587E-16	1.00173E-17	3.16801E-19
2.2216E5	1.6762E-10	2.29366E-16	7.25695E-18	2.29506E-19
2.47362E5	1.42698E-10	1.66173E-16	5.25742E-18	4.15626E-20
2.75423E5	1.21486E-10	1.20387E-16	3.80863E-18	3.54198E-20
3.06667E5	1.03371E-10	8.72169E-17	2.75861E-18	2.94654E-20
3.41455E5	8.80402E-11	6.31847E-17	1.99875E-18	2.43365E-20
3.80189E5	7.4949E-11	4.57739E-17	1.44797E-18	1.99465E-20
4.23318E5	6.38089E-11	3.31637E-17	1.04907E-18	3.31754E-20
4.71339E5	5.4318E-11	2.40253E-17	7.59944E-19	2.40324E-20
5.24807E5	4.62391E-11	1.74053E-17	5.50527E-19	1.74098E-20
5.84341E5	3.72313E-11	1.26093E-17	3.98824E-19	1.26122E-20
6.50629E5	3.35067E-11	9.13474E-18	2.88919E-19	9.13663E-21
7.24436E5	2.85233E-11	6.61778E-18	1.59145E-19	6.61896E-21
8.06616E5	2.42803E-11	4.79424E-18	1.2244E-19	4.79084E-21
8.98118E5	2.06676E-11	3.47306E-18	9.33353E-20	3.47353E-21
1.E6	1.75888E-11	2.51571E-18	7.05219E-20	2.50746E-21

==> Pgfplots/ModelB-dim3.txt <==
t r0 r01 r1 r10
1.E-1	3.4003E-6	3.09227E-6	2.66725E-6	1.93321E-6
1.11344E-1	4.43916E-6	4.02082E-6	3.44395E-6	2.45331E-6
1.23975E-1	5.77317E-6	5.20683E-6	4.4269E-6	3.0969E-6
1.38038E-1	7.4778E-6	6.71381E-6	5.66377E-6	3.88794E-6
1.53697E-1	9.64486E-6	8.6181E-6	7.21077E-6	4.85336E-6
1.71133E-1	1.23848E-5	1.10105E-5	9.13342E-6	6.0229E-6
1.90546E-1	1.58292E-5	1.39979E-5	1.1507E-5	7.42875E-6
2.12162E-1	2.0133E-5	1.77041E-5	1.44166E-5	9.10493E-6
2.36229E-1	2.54758E-5	2.22705E-5	1.79565E-5	1.10863E-5
2.63027E-1	3.20629E-5	2.78555E-5	2.22292E-5	1.3407E-5
2.92864E-1	4.01243E-5	3.46333E-5	2.73425E-5	1.6099E-5
3.26087E-1	4.99121E-5	4.27896E-5	3.34063E-5	1.91894E-5
3.63078E-1	6.1695E-5	5.25164E-5	4.05267E-5	2.26973E-5
4.04265E-1	7.5749E-5	6.40027E-5	4.87991E-5	2.66309E-5
4.50125E-1	9.23435E-5	7.74224E-5	5.82985E-5	3.0983E-5
5.01187E-1	1.11722E-4	9.29179E-5	6.90681E-5	3.57273E-5
5.58042E-1	1.34077E-4	1.1058E-4	8.11054E-5	4.0813E-5
6.21346E-1	1.59518E-4	1.30422E-4	9.43464E-5	4.6162E-5
6.91831E-1	1.88034E-4	1.52353E-4	1.08651E-4	5.16644E-5
7.70312E-1	2.19447E-4	1.76149E-4	1.23785E-4	5.71767E-5
8.57696E-1	2.53375E-4	2.0142E-4	1.3941E-4	6.25223E-5
9.54993E-1	2.89183E-4	2.27591E-4	1.55074E-4	6.74934E-5
1.06333E0	3.25953E-4	2.53883E-4	1.70211E-4	7.18592E-5
1.18395E0	3.62475E-4	2.79318E-4	1.84158E-4	7.53752E-5
1.31826E0	3.97251E-4	3.02741E-4	1.96175E-4	7.77993E-5
1.4678E0	4.28553E-4	3.22872E-4	2.05494E-4	7.89114E-5
1.63431E0	4.54516E-4	3.38388E-4	2.11376E-4	7.85364E-5
1.8197E0	4.73284E-4	3.48036E-4	2.13188E-4	7.65625E-5
2.02613E0	4.83187E-4	3.50771E-4	2.10472E-4	7.29883E-5
2.25597E0	4.82955E-4	3.4589E-4	2.03055E-4	6.78898E-5
2.51189E0	4.71945E-4	3.33197E-4	1.91069E-4	6.14746E-5
2.79683E0	4.5027E-4	3.13049E-4	1.75008E-4	5.40599E-5
3.11411E0	4.18915E-4	2.86436E-4	1.55709E-4	4.60348E-5
3.46737E0	3.79704E-4	2.5488E-4	1.34293E-4	3.78517E-5
3.86071E0	3.35135E-4	2.20332E-4	1.12044E-4	2.99551E-5
4.29866E0	2.88096E-4	1.84926E-4	9.02689E-5	2.27367E-5
4.7863E0	2.41498E-4	1.50722E-4	7.01292E-5	1.64952E-5
5.32926E0	1.9789E-4	1.19445E-4	5.25094E-5	1.14009E-5
5.93381E0	1.59155E-4	9.22916E-5	3.79177E-5	7.48537E-6
6.60693E0	1.26338E-4	6.98389E-5	2.64747E-5	4.66033E-6
7.35642E0	9.96535E-5	5.20784E-5	1.79641E-5	2.7525E-6
8.19093E0	7.86487E-5	3.85487E-5	1.19405E-5	1.5489E-6
9.12011E0	6.24687E-5	2.85361E-5	7.85746E-6	8.39279E-7
1.01547E1	5.01032E-5	2.12465E-5	5.17657E-6	4.46358E-7
1.13066E1	4.05893E-5	1.59424E-5	3.43401E-6	2.39366E-7
1.25893E1	3.32207E-5	1.20795E-5	2.32601E-6	1.33104E-7
1.40174E1	2.73686E-5	9.2343E-6	1.59846E-6	7.79638E-8
1.56075E1	2.26535E-5	7.08344E-6	1.1116E-6	4.80563E-8
1.7378E1	1.88229E-5	5.44672E-6	7.80134E-7	3.0687E-8
1.93494E1	1.56695E-5	4.19117E-6	5.49182E-7	2.00579E-8
2.15443E1	1.30638E-5	3.22315E-6	3.87271E-7	1.32896E-8
2.39883E1	1.09061E-5	2.47669E-6	2.73498E-7	8.86206E-9
2.67096E1	9.10973E-6	1.89977E-6	1.93042E-7	5.93971E-9
2.97395E1	7.61507E-6	1.45408E-6	1.36251E-7	3.99618E-9
3.31131E1	6.36445E-6	1.11038E-6	9.60544E-8	2.69837E-9
3.68695E1	5.32473E-6	8.45435E-7	6.76204E-8	1.82561E-9
4.10519E1	4.45442E-6	6.42148E-7	4.75716E-8	1.23743E-9
4.57088E1	3.72658E-6	4.86225E-7	3.34184E-8	8.40291E-10
5.0894E1	3.11743E-6	3.66988E-7	2.34435E-8	5.71404E-10
5.66674E1	2.60752E-6	2.76088E-7	1.64235E-8	3.88427E-10
6.30957E1	2.17976E-6	2.06885E-7	1.14899E-8	2.64941E-10
7.02533E1	1.82334E-6	1.54648E-7	8.024E-9	1.8079E-10
7.82228E1	1.52465E-6	1.15177E-7	5.60026E-9	1.23435E-10
8.70964E1	1.27442E-6	8.54693E-8	3.90353E-9	8.43157E-11
9.69765E1	1.06514E-6	6.32063E-8	2.71739E-9	5.76368E-11
1.07978E2	8.89969E-7	4.65785E-8	1.88975E-9	3.94163E-11
1.20226E2	7.43405E-7	3.42042E-8	1.31267E-9	2.69263E-11
1.33865E2	6.20655E-7	2.50232E-8	9.1064E-10	1.84449E-11
1.4905E2	5.18257E-7	1.82529E-8	6.31472E-10	1.26328E-11
1.65959E2	4.32602E-7	1.32681E-8	4.37461E-10	8.65291E-12
1.84785E2	3.60995E-7	9.5993E-9	3.02805E-10	5.92782E-12
2.05747E2	3.01162E-7	6.94209E-9	2.09453E-10	4.06178E-12
2.29087E2	2.51173E-7	4.99774E-9	1.44763E-10	2.78371E-12
2.55074E2	2.09428E-7	3.58695E-9	9.99972E-11	1.90814E-12
2.8401E2	1.74552E-7	2.56694E-9	6.90351E-11	1.30799E-12
3.16228E2	1.45497E-7	1.83182E-9	4.7636E-11	8.97011E-13
3.52101E2	1.21226E-7	1.3037E-9	3.28508E-11	6.15139E-13
3.92043E2	1.00981E-7	9.25446E-10	2.26054E-11	4.21894E-13
4.36516E2	8.40988E-8	6.55328E-10	1.5607E-11	2.89387E-13
4.86034E2	7.00233E-8	4.62971E-10	1.07513E-11	1.98302E-13
5.4117E2	5.82916E-8	3.26359E-10	7.40376E-12	1.36063E-13
6.0256E2	4.85163E-8	2.29587E-10	5.09723E-12	9.34442E-14
6.70914E2	4.03554E-8	1.61178E-10	3.50721E-12	6.41137E-14
7.47022E2	3.35677E-8	1.12953E-10	2.41363E-12	4.39917E-14
8.31764E2	2.79286E-8	7.89898E-11	1.66047E-12	3.01445E-14
9.26119E2	2.32324E-8	5.51851E-11	1.14206E-12	2.07062E-14
1.03118E3	1.9319E-8	3.84933E-11	7.85367E-13	1.41708E-14
1.14815E3	1.60614E-8	2.67778E-11	5.39981E-13	9.75784E-15
1.2784E3	1.33519E-8	1.86487E-11	3.71208E-13	6.69724E-15
1.42342E3	1.10963E-8	1.29567E-11	2.55152E-13	4.5945E-15
1.58489E3	9.21614E-9	8.9899E-12	1.75174E-13	3.15016E-15
1.76468E3	7.6612E-9	6.2345E-12	1.20488E-13	2.16543E-15
1.96487E3	6.36481E-9	4.31779E-12	8.28029E-14	1.48646E-15
2.18776E3	5.28737E-9	2.98908E-12	5.68845E-14	1.02025E-15
2.43594E3	4.39146E-9	2.06738E-12	3.90825E-14	7.00374E-16
2.71227E3	3.64696E-9	1.42874E-12	2.68502E-14	4.80765E-16
3.01995E3	3.02835E-9	9.86875E-13	1.84381E-14	3.30047E-16
3.36253E3	2.5144E-9	6.81218E-13	1.26539E-14	2.26567E-16
3.74398E3	2.08746E-9	4.69988E-13	8.69758E-15	1.55539E-16
4.16869E3	1.73286E-9	3.241E-13	5.97536E-15	1.06769E-16
4.64159E3	1.43835E-9	2.23363E-13	4.10422E-15	7.32951E-17
5.16813E3	1.19378E-9	1.53924E-13	2.81871E-15	5.03159E-17
5.7544E3	9.90725E-10	1.06015E-13	1.9361E-15	3.45417E-17
6.40718E3	8.22143E-10	7.30028E-14	1.3296E-15	2.37127E-17
7.134E3	6.82307E-10	5.02496E-14	9.12718E-16	1.62728E-17
7.94328E3	5.66021E-10	3.45804E-14	6.26972E-16	1.11696E-17
8.84437E3	4.69604E-10	2.37932E-14	4.30517E-16	7.57089E-18
9.84767E3	3.89585E-10	1.37835E-14	2.95637E-16	5.2632E-18
1.09648E4	3.23186E-10	1.1256E-14	2.02999E-16	3.61265E-18
1.22086E4	2.68086E-10	7.73978E-15	1.39387E-16	2.4795E-18
1.35936E4	2.22357E-10	5.32084E-15	9.57063E-17	1.70404E-18
1.51356E4	1.84406E-10	3.65752E-15	6.57127E-17	1.17E-18
1.68526E4	1.52835E-10	2.5097E-15	4.50794E-17	8.02432E-19
1.87643E4	1.26833E-10	1.72754E-15	3.09786E-17	5.51433E-19
2.0893E4	1.05171E-10	1.18712E-15	2.12702E-17	3.78574E-19
2.32631E4	8.72334E-11	8.15108E-16	1.4606E-17	2.59908E-19
2.5902E4	7.23358E-11	5.60405E-16	9.94626E-18	1.78438E-19
2.88403E4	5.99801E-11	3.85058E-16	6.8274E-18	1.22503E-19
3.21119E4	4.97328E-11	2.64519E-16	4.72663E-18	8.41022E-20
3.57547E4	4.12348E-11	1.81701E-16	3.24511E-18	5.77391E-20
3.98107E4	3.4185E-11	1.24806E-16	2.22661E-18	3.96403E-20
4.43268E4	2.83439E-11	8.57218E-17	1.52931E-18	2.72142E-20
4.93552E4	2.34983E-11	5.88758E-17	1.05025E-18	1.8683E-20
5.49541E4	1.94805E-11	4.04337E-17	7.2106E-19	1.28265E-20
6.11881E4	1.6149E-11	2.77678E-17	4.95037E-19	8.80595E-21
6.81292E4	1.3286E-11	1.88812E-17	3.3529E-19	5.98912E-21
7.58578E4	1.10977E-11	1.30946E-17	2.33346E-19	4.15051E-21
8.4463E4	9.19938E-12	8.581E-18	1.60211E-19	2.84956E-21
9.40445E4	7.62539E-12	6.17502E-18	1.09991E-19	1.95633E-21
1.04713E5	6.32064E-12	4.24018E-18	7.55146E-20	1.3431E-21
1.16591E5	5.23905E-12	2.91153E-18	5.18447E-20	9.22012E-22
1.29818E5	4.34243E-12	1.99829E-18	3.55942E-20	6.33069E-22
1.44544E5	3.59713E-12	1.37271E-18	2.4437E-20	4.34625E-22
1.60941E5	2.98325E-12	9.42545E-19	1.67761E-20	2.98382E-22
1.79198E5	2.47259E-12	6.47161E-19	1.15183E-20	2.04852E-22
1.99526E5	2.04913E-12	4.44334E-19	7.9076E-21	1.40634E-22
2.2216E5	1.69839E-12	3.05089E-19	5.42904E-21	9.65527E-23
2.47362E5	1.40767E-12	2.09477E-19	3.72738E-21	6.62889E-23
2.75423E5	1.16663E-12	1.43822E-19	2.55897E-21	1.12959E-23
3.06667E5	9.64729E-13	9.87449E-20	1.75685E-21	1.05509E-23
3.41455E5	8.01119E-13	6.77951E-20	1.20606E-21	8.25841E-24
3.80189E5	6.64045E-13	4.65461E-20	8.28083E-22	6.41461E-24
4.23318E5	5.50397E-13	3.19602E-20	5.68533E-22	4.94206E-24
4.71339E5	4.49728E-13	2.19417E-20	3.90318E-22	6.9412E-24
5.24807E5	3.77969E-13	1.50603E-20	2.67968E-22	4.76538E-24
5.84341E5	3.13228E-13	1.03427E-20	1.83972E-22	3.27163E-24
6.50629E5	2.59572E-13	7.10079E-21	1.26301E-22	2.24608E-24
7.24436E5	2.10466E-13	4.8752E-21	8.67135E-23	1.54205E-24
8.06616E5	1.76431E-13	3.34704E-21	5.95331E-23	1.05869E-24
8.98118E5	1.46819E-13	2.29792E-21	3.44851E-23	7.26801E-25
1.E6	1.21958E-13	1.57729E-21	2.48679E-23	4.98872E-25

==> Pgfplots/Potential1.txt <==
t n0 n1 n2 n3 n4
1.E-1	3.71187E-5	5.09209E-5	1.16606E-4	3.74406E-4	1.54804E-3
1.11344E-1	4.99573E-5	6.79199E-5	1.54189E-4	4.90965E-4	2.01373E-3
1.23975E-1	6.70646E-5	9.02902E-5	2.03055E-4	6.40755E-4	2.60549E-3
1.38038E-1	8.97788E-5	1.19593E-4	2.66231E-4	8.31984E-4	3.35186E-3
1.53697E-1	1.19821E-4	1.57783E-4	3.47411E-4	1.07439E-3	4.28574E-3
1.71133E-1	1.59388E-4	2.07286E-4	4.5104E-4	1.37933E-3	5.4443E-3
1.90546E-1	2.1126E-4	2.71075E-4	5.8239E-4	1.75982E-3	6.86851E-3
2.12162E-1	2.78924E-4	3.5275E-4	7.47611E-4	2.23044E-3	8.60233E-3
2.36229E-1	3.66708E-4	4.56606E-4	9.53733E-4	2.80708E-3	1.06912E-2
2.63027E-1	4.79923E-4	5.87687E-4	1.20862E-3	3.50656E-3	1.31801E-2
2.92864E-1	6.24996E-4	7.51798E-4	1.52081E-3	4.34593E-3	1.61106E-2
3.26087E-1	8.09595E-4	9.55478E-4	1.8993E-3	5.34153E-3	1.95173E-2
3.63078E-1	1.0427E-3	1.20589E-3	2.35307E-3	6.50775E-3	2.34239E-2
4.04265E-1	1.33462E-3	1.5106E-3	2.89062E-3	7.85539E-3	2.78376E-2
4.50125E-1	1.69689E-3	1.87728E-3	3.5191E-3	9.38983E-3	3.27443E-2
5.01187E-1	2.14201E-3	2.31315E-3	4.24345E-3	1.11088E-2	3.81027E-2
5.58042E-1	2.68302E-3	2.82438E-3	5.06517E-3	1.30002E-2	4.38392E-2
6.21346E-1	3.33272E-3	3.41518E-3	5.98113E-3	1.50397E-2	4.98436E-2
6.91831E-1	4.1027E-3	4.08677E-3	6.98214E-3	1.71888E-2	5.59664E-2
7.70312E-1	5.00194E-3	4.83625E-3	8.05169E-3	1.93935E-2	6.20188E-2
8.57696E-1	6.0351E-3	5.65531E-3	9.16494E-3	2.15837E-2	6.77755E-2
9.54993E-1	7.2005E-3	6.52908E-3	1.0288E-2	2.36744E-2	7.29823E-2
1.06333E0	8.488E-3	7.43529E-3	1.13784E-2	2.55683E-2	7.73677E-2
1.18395E0	9.8769E-3	8.34374E-3	1.23857E-2	2.71604E-2	8.06597E-2
1.31826E0	1.13343E-2	9.21673E-3	1.32542E-2	2.83451E-2	8.26064E-2
1.4678E0	1.28141E-2	1.00103E-2	1.39264E-2	2.90241E-2	8.29997E-2
1.63431E0	1.42577E-2	1.06767E-2	1.43478E-2	2.91198E-2	8.17001E-2
1.8197E0	1.55958E-2	1.1168E-2	1.44724E-2	2.85791E-2	7.86595E-2
2.02613E0	1.67528E-2	1.1441E-2	1.42693E-2	2.73895E-2	7.39394E-2
2.25597E0	1.76532E-2	1.14623E-2	1.37278E-2	2.55822E-2	6.7718E-2
2.51189E0	1.8229E-2	1.12137E-2	1.28619E-2	2.32361E-2	6.02879E-2
2.79683E0	1.84287E-2	1.06963E-2	1.17116E-2	2.04738E-2	5.20378E-2
3.11411E0	1.82254E-2	9.93299E-3	1.03413E-2	1.74531E-2	4.34199E-2
3.46737E0	1.76225E-2	8.96778E-3	8.83459E-3	1.43513E-2	3.49064E-2
3.86071E0	1.66562E-2	7.86209E-3	7.28491E-3	1.13458E-2	2.69372E-2
4.29866E0	1.53928E-2	6.68792E-3	5.78491E-3	8.5938E-3	1.98719E-2
4.7863E0	1.39209E-2	5.51891E-3	4.415E-3	6.21338E-3	1.395E-2
5.32926E0	1.23399E-2	4.42093E-3	3.23356E-3	4.27176E-3	9.27211E-3
5.93381E0	1.0747E-2	3.44414E-3	2.27163E-3	2.7829E-3	5.80339E-3
6.60693E0	9.22475E-3	2.61825E-3	1.5325E-3	1.71268E-3	3.40019E-3
7.35642E0	7.83268E-3	1.95194E-3	9.96439E-4	9.9412E-4	1.8544E-3
8.19093E0	6.60434E-3	1.43619E-3	6.28788E-4	5.44823E-4	9.36003E-4
9.12011E0	5.54945E-3	1.0503E-3	3.89224E-4	2.83561E-4	4.35366E-4
1.01547E1	4.65997E-3	7.68418E-4	2.39571E-4	1.42039E-4	1.86426E-4
1.13066E1	3.91744E-3	5.65066E-4	1.4864E-4	7.00441E-5	7.39589E-5
1.25893E1	3.29962E-3	4.18616E-4	9.38944E-5	3.50298E-5	2.77778E-5
1.40174E1	2.78498E-3	3.12425E-4	6.05857E-5	1.8243E-5	1.03293E-5
1.56075E1	2.35485E-3	2.34628E-4	3.98397E-5	1.00063E-5	4.05956E-6
1.7378E1	1.99399E-3	1.76927E-4	2.65531E-5	5.73668E-6	1.77279E-6
1.93494E1	1.6903E-3	1.33986E-4	1.787E-5	3.38578E-6	8.60739E-7
2.15443E1	1.43395E-3	1.01647E-4	1.20898E-5	2.03083E-6	4.46094E-7
2.39883E1	1.21728E-3	7.72387E-5	8.20882E-6	1.22864E-6	2.38386E-7
2.67096E1	1.03383E-3	5.87615E-5	5.58716E-6	7.46991E-7	1.29058E-7
2.97395E1	8.78469E-4	4.47464E-5	3.80996E-6	4.55617E-7	7.03074E-8
3.31131E1	7.4653E-4	3.40986E-5	2.60149E-6	2.78547E-7	3.84491E-8
3.68695E1	6.34617E-4	2.59989E-5	1.77817E-6	1.70584E-7	2.10829E-8
4.10519E1	5.39749E-4	1.98321E-5	1.2164E-6	1.04605E-7	1.15837E-8
4.57088E1	4.58904E-4	1.51334E-5	8.3265E-7	6.42112E-8	6.37422E-9
5.0894E1	3.90515E-4	1.15512E-5	5.70258E-7	3.94477E-8	3.51177E-9
5.66674E1	3.32002E-4	8.81912E-6	3.90714E-7	2.42502E-8	1.9366E-9
6.30957E1	2.82431E-4	6.73442E-6	2.67787E-7	1.49155E-8	1.06875E-9
7.02533E1	2.40279E-4	5.14349E-6	1.83586E-7	9.17778E-9	5.90166E-10
7.82228E1	2.04428E-4	3.92887E-6	1.25859E-7	5.64914E-9	3.26049E-10
8.70964E1	1.73932E-4	3.00114E-6	8.62694E-8	3.47814E-9	1.80188E-10
9.69765E1	1.48002E-4	2.29293E-6	5.92198E-8	2.14165E-9	9.96077E-11
1.07978E2	1.25942E-4	1.75207E-6	4.06312E-8	1.31913E-9	5.50937E-11
1.20226E2	1.0717E-4	1.33879E-6	2.78779E-8	8.12812E-10	3.04744E-11
1.33865E2	9.11956E-5	1.02304E-6	1.9129E-8	5.00866E-10	1.68376E-11
1.4905E2	7.76079E-5	7.81802E-7	1.31268E-8	3.08596E-10	9.32806E-12
1.65959E2	6.60433E-5	5.97469E-7	9.00845E-9	1.90172E-10	5.16159E-12
1.84785E2	5.62073E-5	4.56606E-7	6.18257E-9	1.17204E-10	2.85676E-12
2.05747E2	4.78356E-5	3.48973E-7	4.24331E-9	7.22376E-11	1.58119E-12
2.29087E2	4.07108E-5	2.66716E-7	2.91244E-9	4.45253E-11	8.75224E-13
2.55074E2	3.46476E-5	2.03851E-7	1.99906E-9	2.74466E-11	4.84483E-13
2.8401E2	2.94877E-5	1.55783E-7	1.37216E-9	1.69182E-11	2.68203E-13
3.16228E2	2.50964E-5	1.19087E-7	9.41883E-10	1.04292E-11	1.48476E-13
3.52101E2	2.13591E-5	9.10251E-8	6.46497E-10	6.4293E-12	8.22023E-14
3.92043E2	1.81786E-5	6.95754E-8	4.24686E-10	3.96355E-12	4.55122E-14
4.36516E2	1.54717E-5	5.31805E-8	3.04655E-10	2.44351E-12	2.51978E-14
4.86034E2	1.3168E-5	4.06493E-8	2.0914E-10	1.50571E-12	1.39514E-14
5.4117E2	1.12064E-5	3.1069E-8	1.43571E-10	9.28923E-13	7.72475E-15
6.0256E2	9.53786E-6	2.37513E-8	9.85639E-11	5.72629E-13	4.2769E-15
6.70914E2	8.11834E-6	1.81531E-8	6.76588E-11	3.53026E-13	2.36829E-15
7.47022E2	6.90972E-6	1.38766E-8	4.64443E-11	2.17579E-13	1.31136E-15
8.31764E2	5.87551E-6	1.06028E-8	3.18859E-11	1.34171E-13	7.25545E-16
9.26119E2	5.00204E-6	8.10531E-9	2.18901E-11	8.27322E-14	4.02E-16
1.03118E3	4.25969E-6	6.16099E-9	1.5028E-11	5.10133E-14	2.22643E-16
1.14815E3	3.62581E-6	4.73718E-9	1.03169E-11	3.14531E-14	1.23287E-16
1.2784E3	3.08606E-6	3.62141E-9	7.08262E-12	1.93922E-14	6.82692E-17
1.42342E3	2.62656E-6	2.76821E-9	4.86231E-12	1.19567E-14	3.78023E-17
1.58489E3	2.23381E-6	2.11389E-9	3.33431E-12	7.36567E-15	2.08933E-17
1.76468E3	1.90265E-6	1.61735E-9	2.29128E-12	4.54519E-15	1.15915E-17
1.96487E3	1.61862E-6	1.23634E-9	1.57322E-12	2.80253E-15	6.41886E-18
2.18776E3	1.37816E-6	9.20478E-10	1.07991E-12	1.72785E-15	3.55456E-18
2.43594E3	1.17312E-6	7.22412E-10	7.4143E-13	1.06538E-15	1.96825E-18
2.71227E3	9.98589E-7	5.52119E-10	5.09034E-13	6.56915E-16	1.08991E-18
3.01995E3	8.49936E-7	4.22115E-10	3.49343E-13	4.05036E-16	6.03565E-19
3.36253E3	7.23415E-7	3.22681E-10	2.3963E-13	2.49463E-16	3.34226E-19
3.74398E3	6.15721E-7	2.46691E-10	1.64631E-13	1.53893E-16	1.84995E-19
4.16869E3	5.24062E-7	1.88546E-10	1.13056E-13	9.27212E-17	1.0246E-19
4.64159E3	4.46036E-7	1.44144E-10	7.76213E-14	5.85341E-17	5.6749E-20
5.16813E3	3.79645E-7	1.10189E-10	5.32921E-14	3.60911E-17	3.05257E-20
5.7544E3	3.23131E-7	8.42311E-11	3.65939E-14	2.22525E-17	1.74024E-20
6.40718E3	2.75028E-7	6.43887E-11	2.51236E-14	1.37198E-17	9.63639E-21
7.134E3	2.34086E-7	4.92199E-11	1.72421E-14	8.45895E-18	5.33015E-21
7.94328E3	1.99239E-7	3.76246E-11	1.18414E-14	5.21756E-18	2.95438E-21
8.84437E3	1.6958E-7	2.8761E-11	8.12943E-15	3.21716E-18	1.63597E-21
9.84767E3	1.44328E-7	2.19855E-11	5.58149E-15	1.98369E-18	9.05824E-22
1.09648E4	1.20276E-7	1.68062E-11	3.83191E-15	1.22308E-18	5.01509E-22
1.22086E4	1.04555E-7	1.28473E-11	2.63076E-15	7.54205E-19	2.77979E-22
1.35936E4	8.89885E-8	9.82046E-12	1.8061E-15	4.65029E-19	1.53929E-22
1.51356E4	7.57515E-8	7.50679E-12	1.23994E-15	2.86725E-19	8.52483E-23
1.68526E4	6.43927E-8	5.73516E-12	8.50516E-16	1.76698E-19	4.71633E-23
1.87643E4	5.48728E-8	3.15513E-12	5.8442E-16	1.09012E-19	2.61427E-23
2.0893E4	4.67052E-8	3.35271E-12	4.01235E-16	6.72158E-20	1.44773E-23
2.32631E4	3.97523E-8	2.56325E-12	2.75491E-16	4.14448E-20	8.01715E-24
2.5902E4	3.38349E-8	1.95941E-12	1.87596E-16	2.55548E-20	4.4397E-24
2.88403E4	2.87982E-8	1.49739E-12	1.28763E-16	1.57569E-20	2.45859E-24
3.21119E4	2.45114E-8	1.14494E-12	8.91384E-17	9.50615E-21	1.36151E-24
3.57547E4	2.08626E-8	8.75227E-13	6.11956E-17	5.88651E-21	7.53966E-25
3.98107E4	1.77569E-8	6.69054E-13	4.19871E-17	3.65166E-21	4.11014E-25
4.43268E4	1.51136E-8	5.11438E-13	2.8837E-17	2.2775E-21	1.79373E-25
4.93552E4	1.28637E-8	3.90954E-13	1.98031E-17	1.40288E-21	1.25855E-25
5.49541E4	1.09487E-8	2.98851E-13	1.35955E-17	8.65805E-22	6.94278E-26
6.11881E4	9.31863E-9	2.28441E-13	9.33362E-18	5.33901E-22	3.825E-26
6.81292E4	7.86323E-9	1.73601E-13	6.3215E-18	3.25335E-22	2.16232E-26
7.58578E4	6.75055E-9	1.33488E-13	4.39938E-18	2.02965E-22	1.20408E-26
8.4463E4	5.74603E-9	1.02046E-13	3.02046E-18	1.25163E-22	6.66814E-27
9.40445E4	4.89062E-9	7.80051E-14	2.07363E-18	7.71731E-23	3.69276E-27
1.04713E5	4.16258E-9	5.96282E-14	1.42363E-18	4.75845E-23	2.04492E-27
1.16591E5	3.54294E-9	4.55807E-14	9.77381E-19	2.93404E-23	1.13243E-27
1.29818E5	3.01554E-9	3.48433E-14	6.71015E-19	1.80912E-23	6.27112E-28
1.44544E5	2.56664E-9	2.66352E-14	4.60677E-19	1.1155E-23	3.4728E-28
1.60941E5	2.18455E-9	2.03608E-14	3.16253E-19	6.87813E-24	1.92316E-28
1.79198E5	1.85835E-9	1.55642E-14	2.17133E-19	4.24102E-24	1.06499E-28
1.99526E5	1.58255E-9	1.18972E-14	1.49067E-19	2.6147E-24	5.89746E-29
2.2216E5	1.34698E-9	9.09461E-15	1.02342E-19	1.61234E-24	3.26595E-29
2.47362E5	1.14649E-9	6.95233E-15	7.0264E-20	9.94185E-25	1.8085E-29
2.75423E5	9.75808E-10	5.31438E-15	4.82382E-20	6.13005E-25	1.00155E-29
3.06667E5	8.30551E-10	4.06242E-15	3.31176E-20	3.77967E-25	5.54635E-30
3.41455E5	2.72169E-10	3.10538E-15	2.27348E-20	2.33048E-25	3.07133E-30
3.80189E5	2.62083E-10	2.37383E-15	1.56096E-20	1.43697E-25	1.70084E-30
4.23318E5	2.50329E-10	1.81472E-15	1.0717E-20	8.86092E-26	9.41981E-31
4.71339E5	2.37062E-10	1.38721E-15	7.35756E-21	5.46329E-26	5.21608E-31
5.24807E5	2.22501E-10	1.06037E-15	5.05123E-21	3.36877E-26	2.888E-31
5.84341E5	2.06919E-10	8.10567E-16	3.46788E-21	2.07714E-26	1.5996E-31
6.50629E5	1.90612E-10	4.39447E-16	2.38078E-21	1.28073E-26	8.85805E-32
7.24436E5	1.73932E-10	3.60138E-16	1.63455E-21	7.89709E-27	4.90543E-32
8.06616E5	1.57218E-10	2.92367E-16	1.12219E-21	4.86935E-27	2.71656E-32
8.98118E5	1.40807E-10	2.35174E-16	6.5004E-22	3.00235E-27	1.50415E-32
1.E6	1.41037E-10	1.87504E-16	4.68756E-22	1.85089E-27	8.32946E-33

==> Pgfplots/Potential2.txt <==
t gaussian box cusp
1.E0	7.738309313E-3	3.028304641E-2	6.254785769E-3
1.03912E0	8.202722285E-3	3.139363909E-2	6.615812867E-3
1.07978E0	8.680869418E-3	3.249530008E-2	6.987032792E-3
1.12202E0	9.171566301E-3	3.358282346E-2	7.367654835E-3
1.16591E0	9.673422027E-3	3.465072891E-2	7.756665374E-3
1.21153E0	1.018483499E-2	3.569328435E-2	8.152904609E-3
1.25893E0	1.070398854E-2	3.670451865E-2	8.554872755E-3
1.30818E0	1.122884915E-2	3.767952812E-2	8.961227896E-3
1.35936E0	1.175760326E-2	3.861216393E-2	9.370126444E-3
1.41254E0	1.228696273E-2	3.949179574E-2	9.779829891E-3
1.4678E0	1.281422634E-2	4.030155857E-2	1.018842444E-2
1.52522E0	1.333734736E-2	4.107092852E-2	1.059322343E-2
1.58489E0	1.385291428E-2	4.176133857E-2	1.099290463E-2
1.6469E0	1.435773195E-2	4.238826079E-2	1.138465554E-2
1.71133E0	1.484848735E-2	4.292198907E-2	1.176606525E-2
1.77828E0	1.532175630E-2	4.336841401E-2	1.213483792E-2
1.84785E0	1.577394982E-2	4.370880398E-2	1.248781832E-2
1.92014E0	1.620175219E-2	4.396284749E-2	1.282322843E-2
1.99526E0	1.660159121E-2	4.412266535E-2	1.313733111E-2
2.07332E0	1.697001751E-2	4.413325683E-2	1.342803592E-2
2.15443E0	1.730356288E-2	4.407159480E-2	1.369212915E-2
2.23872E0	1.759925815E-2	4.389996664E-2	1.392855555E-2
2.32631E0	1.785383285E-2	4.361862796E-2	1.413436972E-2
2.41732E0	1.806468866E-2	4.324437546E-2	1.430735865E-2
2.51189E0	1.822940482E-2	4.273896459E-2	1.444585604E-2
2.61016E0	1.834591945E-2	4.212699193E-2	1.454824612E-2
2.71227E0	1.841257363E-2	4.140640102E-2	1.461302000E-2
2.81838E0	1.842814811E-2	4.058929865E-2	1.463942428E-2
2.92864E0	1.839194819E-2	3.967122751E-2	1.462594862E-2
3.04322E0	1.830369904E-2	3.867769326E-2	1.457352097E-2
3.16228E0	1.816372601E-2	3.758702386E-2	1.448173310E-2
3.28599E0	1.797301497E-2	3.642027199E-2	1.435156828E-2
3.41455E0	1.773240947E-2	3.514442434E-2	1.418297730E-2
3.54813E0	1.744454721E-2	3.385027257E-2	1.397775496E-2
3.68695E0	1.711157429E-2	3.249715701E-2	1.373760194E-2
3.83119E0	1.673640511E-2	3.111675067E-2	1.346457593E-2
3.98107E0	1.632239742E-2	2.970908831E-2	1.316113583E-2
4.13682E0	1.587329110E-2	2.828216100E-2	1.282562212E-2
4.29866E0	1.539338933E-2	2.684753496E-2	1.246990672E-2
4.46684E0	1.488639661E-2	2.542470005E-2	1.209121054E-2
4.64159E0	1.435736052E-2	2.399270089E-2	1.169566893E-2
4.82318E0	1.381068008E-2	2.260080249E-2	1.128527300E-2
5.01187E0	1.325105878E-2	2.123140209E-2	1.086319253E-2
5.20795E0	1.268305727E-2	1.989151070E-2	1.043329569E-2
5.4117E0	1.211111382E-2	1.860234825E-2	9.997892054E-3
5.62341E0	1.153962017E-2	1.736665191E-2	9.561409096E-3
5.84341E0	1.097257204E-2	1.617990052E-2	9.126204656E-3
6.07202E0	1.041300874E-2	1.505041386E-2	8.695226965E-3
6.30957E0	9.864471854E-3	1.398116288E-2	8.271026240E-3
6.55642E0	9.330186500E-3	1.296930068E-2	7.855804774E-3
6.81292E0	8.812183557E-3	1.202341988E-2	7.451516369E-3
7.07946E0	8.312504826E-3	1.111605180E-2	7.059745460E-3
7.35642E0	7.832849924E-3	1.029537437E-2	6.681873078E-3
7.64422E0	7.373169317E-3	9.539177776E-3	6.318853510E-3
7.94328E0	6.936785158E-3	8.839351718E-3	5.971347222E-3
8.25404E0	6.522580652E-3	8.192138094E-3	5.639937824E-3
8.57696E0	6.130625718E-3	7.596172938E-3	5.324555755E-3
8.91251E0	5.760662065E-3	7.047752488E-3	5.024043724E-3
9.26119E0	5.412276719E-3	6.543601814E-3	4.740924884E-3
9.62351E0	5.084731591E-3	6.080421289E-3	4.473296256E-3
1.E1	4.777315038E-3	5.654903445E-3	4.220616855E-3
1.03912E1	4.488898084E-3	5.264033693E-3	3.982178515E-3
1.07978E1	4.218829963E-3	4.904664883E-3	3.757640934E-3
1.12202E1	3.965899069E-3	4.573836550E-3	3.545861217E-3
1.16591E1	3.728778918E-3	4.269229036E-3	3.346802938E-3
1.21153E1	3.507121318E-3	3.988253416E-3	3.159370476E-3
1.25893E1	3.299495280E-3	3.728461166E-3	2.982838588E-3
1.30818E1	3.105059619E-3	3.487355235E-3	2.816662242E-3
1.35936E1	2.922691761E-3	3.265278056E-3	2.660007860E-3
1.41254E1	2.751740157E-3	3.059390053E-3	2.512420651E-3
1.4678E1	2.591334718E-3	2.867624745E-3	2.373263495E-3
1.52522E1	2.440786469E-3	2.689197473E-3	2.242050806E-3
1.58489E1	2.299427627E-3	2.523006589E-3	2.118288649E-3
1.6469E1	2.166635630E-3	2.368027673E-3	2.001510975E-3
1.71133E1	2.041836008E-3	2.223374636E-3	1.891306119E-3
1.77828E1	1.924269162E-3	2.087944839E-3	1.787088879E-3
1.84785E1	1.814009387E-3	1.961371884E-3	1.688920790E-3
1.92014E1	1.710069784E-3	1.843428689E-3	1.596051525E-3
1.99526E1	1.612449973E-3	1.732963200E-3	1.508450331E-3
2.07332E1	1.520508426E-3	1.629456142E-3	1.425685366E-3
2.15443E1	1.433931814E-3	1.532428017E-3	1.347431067E-3
2.23872E1	1.352330683E-3	1.441464609E-3	1.274326437E-3
2.32631E1	1.275515125E-3	1.356090688E-3	1.203738888E-3
2.41732E1	1.203605767E-3	1.276085313E-3	1.137726659E-3
2.51189E1	1.135715803E-3	1.201021391E-3	1.075946532E-3
2.61016E1	1.070704135E-3	1.130444929E-3	1.016234333E-3
2.71227E1	1.010951786E-3	1.064922277E-3	9.612700325E-4
2.81838E1	9.536041013E-4	1.002680163E-3	9.082880540E-4
2.92864E1	8.990878454E-4	9.435157985E-4	8.582490824E-4
3.04322E1	8.482829826E-4	8.885431654E-4	8.106634932E-4
3.16228E1	8.003756563E-4	8.368476872E-4	7.661178331E-4
3.28599E1	7.552380313E-4	7.882849957E-4	7.222142802E-4
3.41455E1	7.113057215E-4	7.413307881E-4	6.844320835E-4
3.54813E1	6.727605114E-4	6.973240612E-4	6.512607891E-4
3.68695E1	6.348128558E-4	6.594205186E-4	6.112020388E-4
3.83119E1	6.046109513E-4	6.213422801E-4	5.830343660E-4
3.98107E1	5.714317977E-4	5.917314441E-4	5.456904514E-4
4.13682E1	5.334596367E-4	5.518038437E-4	5.156260015E-4
4.29866E1	5.034559849E-4	5.200921196E-4	4.872032513E-4
4.46684E1	4.749717890E-4	4.974565642E-4	4.601751468E-4
4.64159E1	4.477905945E-4	4.614579904E-4	4.346665314E-4
4.82318E1	4.226239964E-4	4.350178158E-4	4.103779497E-4
5.01187E1	3.989435219E-4	4.101867667E-4	3.877929482E-4
5.20795E1	3.767661501E-4	3.869736249E-4	3.664382236E-4
5.4117E1	3.554644510E-4	3.647203322E-4	3.468444417E-4
5.62341E1	3.363309936E-4	3.447741848E-4	3.278701370E-4
5.84341E1	3.173248334E-4	3.249807980E-4	3.096289705E-4
6.07202E1	2.994352400E-4	3.063774735E-4	2.924349709E-4
6.30957E1	2.825718088E-4	2.888700547E-4	2.762032638E-4
6.55642E1	2.666775715E-4	2.723913195E-4	2.608838509E-4
6.81292E1	2.517223749E-4	2.569075934E-4	2.464500365E-4
7.07946E1	2.375854946E-4	2.422910276E-4	2.327885504E-4
7.35642E1	2.242497621E-4	2.285202498E-4	2.198854662E-4
7.64422E1	2.116691546E-4	2.155452970E-4	2.076982989E-4
7.94328E1	1.997564190E-4	2.032723154E-4	1.961460473E-4
8.25404E1	1.883725705E-4	1.911104425E-4	1.850996410E-4
8.57696E1	1.750129889E-4	1.778724219E-4	1.720634460E-4
8.91251E1	1.664914818E-4	1.693028923E-4	1.638226506E-4
9.26119E1	1.583333543E-4	1.607025584E-4	1.558776606E-4
9.62351E1	1.497077182E-4	1.518754721E-4	1.474594524E-4
1.E2	1.413560734E-4	1.433257428E-4	1.393085021E-4


